Projected nonlinear least squares for exponential fitting

The modern ability to collect vast quantities of data poses a challenge for parameter estimation problems. When posed as a nonlinear least squares problem fitting a model to data, the cost of each iteration grows linearly with the amount of data and it can easily become prohibitively expensive to perform many iterations. Here we develop an approach that projects the data onto a low-dimensional subspace of the high-dimensional data that preserves the information in the original data. We provide results from both optimization and statistical perspectives showing that the information is preserved when the subspace angles between this projection and the Jacobian of the model at the current iterate remain small. However, for this approach to reduce computational complexity, both the projected model and Jacobian must be computed inexpensively. This is a constraint on the pairs of models and subspaces for which this approach provides a computational speedup. Here we consider the exponential fitting problem projected onto the range of Vandermonde matrix, for which the projected model and Jacobian can be computed in closed form using a generalized geometric sum formula. We further provide an inexpensive heuristic that picks this Vandermonde matrix so that the subspace angles with the Jacobian remain small and use this heuristic to update the subspace during optimization. Although the asymptotic cost still depends on the data dimension, the overall cost of this sequence of projected nonlinear least squares problems is less expensive than the original nonlinear least squares problem. Applied to the exponential fitting problem, this provides an algorithm that is not only faster in the limit of large data than the conventional nonlinear least squares approach, but is also faster than subspace based approaches such as HSVD.

==> fig_box_ring_eff.dat <==
x	y	
-0.833333333333	-0.231007731423	
-0.777777777778	-0.23791354469	
-0.722222222222	-0.241426478038	
-0.666666666667	-0.241246303809	
-0.611111111111	-0.236978681249	
-0.555555555556	-0.228155706676	
-0.534279089484	-0.22213281389	
-0.5	-0.21086216733	
-0.444444444444	-0.183784765591	
-0.407323283298	-0.158666295636	
-0.388888888889	-0.144105885771	
-0.349048470886	-0.0951997773815	
-0.333333333333	-0.0701332537649	
-0.320144830596	-0.0317332591272	
-0.31091369057	0.0317332591272	
-0.314142171078	0.0951997773815	
-0.324230286705	0.158666295636	
-0.333333333333	0.215393717518	
-0.335540478439	0.22213281389	
-0.349846428414	0.285599332145	
-0.356500042513	0.349065850399	
-0.357469156515	0.412532368653	
-0.353106927202	0.475998886908	
-0.341958189866	0.539465405162	
-0.333333333333	0.568746285187	
-0.328281582616	0.602931923416	
-0.317541816906	0.666398441671	
-0.310845300245	0.729864959925	
-0.315144398915	0.793331478179	
-0.331955316534	0.856797996434	
-0.333333333333	0.859769989679	
-0.380033815299	0.920264514688	
-0.388888888889	0.930162770308	
-0.444444444444	0.970075398737	
-0.471647398836	0.983731032942	
-0.5	0.996128611845	
-0.555555555556	1.01173039056	
-0.611111111111	1.0217311144	
-0.666666666667	1.02658951667	
-0.722222222222	1.02680577809	
-0.777777777778	1.0229001623	
-0.833333333333	1.01531343209	
-0.888888888889	1.00434689275	
-0.944444444444	0.990161906503	
-0.965500095688	0.983731032942	
-1.0	0.970155871034	
-1.05555555556	0.945316487852	
-1.10525962602	0.920264514688	
-1.11111111111	0.916597397015	
-1.16666666667	0.878745771966	
-1.19637881072	0.856797996434	
-1.22222222222	0.833417797934	
-1.2637110536	0.793331478179	
-1.27777777778	0.776598898815	
-1.31489343277	0.729864959925	
-1.33333333333	0.700773060947	
-1.35406262035	0.666398441671	
-1.38354754305	0.602931923416	
-1.38888888889	0.587051659905	
-1.40420350517	0.539465405162	
-1.41718198874	0.475998886908	
-1.42295684078	0.412532368653	
-1.42162643434	0.349065850399	
-1.41316878342	0.285599332145	
-1.39743461009	0.22213281389	
-1.38888888889	0.198861539997	
-1.37347109986	0.158666295636	
-1.3407811524	0.0951997773815	
-1.33333333333	0.0838843294314	
-1.29725888045	0.0317332591272	
-1.27777777778	0.00906630282047	
-1.24063842358	-0.0317332591272	
-1.22222222222	-0.0482378510226	
-1.16666666667	-0.0947401518621	
-1.16607626545	-0.0951997773815	
-1.11111111111	-0.129952799102	
-1.06115939415	-0.158666295636	
-1.05555555556	-0.161257444124	
-1.0	-0.184203992594	
-0.944444444444	-0.203963630654	
-0.888888888889	-0.220547419972	
-0.882452908728	-0.22213281389	
-0.833333333333	-0.231007731423	


==> fig_box_ring_exp_eff.dat <==
x	y	
0.448484848485	-0.109747555829	
0.472727272727	-0.116806653396	
0.49696969697	-0.12268806986	
0.521212121212	-0.127062966555	
0.545454545455	-0.129524959789	
0.569696969697	-0.129666752432	
0.593939393939	-0.127173029344	
0.618181818182	-0.121878461846	
0.642424242424	-0.113750732631	
0.651964127176	-0.109090909091	
0.666666666667	-0.100769120901	
0.688098427467	-0.0848484848485	
0.690909090909	-0.082389984829	
0.709072665705	-0.0606060606061	
0.715151515152	-0.0517511573401	
0.722634813728	-0.0363636363636	
0.730980354285	-0.0121212121212	
0.73544543536	0.0121212121212	
0.735656736218	0.0363636363636	
0.732043595812	0.0606060606061	
0.725745910195	0.0848484848485	
0.718139622094	0.109090909091	
0.715151515152	0.117868573826	
0.707656898678	0.133333333333	
0.696837833466	0.157575757576	
0.690909090909	0.172456810275	
0.686024418639	0.181818181818	
0.674769566917	0.206060606061	
0.666666666667	0.226959296162	
0.665040491129	0.230303030303	
0.653875478509	0.254545454545	
0.644558643294	0.278787878788	
0.642424242424	0.28464911172	
0.63412136249	0.30303030303	
0.62459976378	0.327272727273	
0.618181818182	0.346102303617	
0.615904263302	0.351515151515	
0.606085270193	0.375757575758	
0.597522318538	0.4	
0.593939393939	0.409738016075	
0.587574125124	0.424242424242	
0.576262397918	0.448484848485	
0.569696969697	0.460861052322	
0.56230114123	0.472727272727	
0.545454545455	0.495787239231	
0.544426714479	0.49696969697	
0.521212121212	0.517603977787	
0.516242922248	0.521212121212	
0.49696969697	0.531593390955	
0.472727272727	0.54124907626	
0.453482682165	0.545454545455	
0.448484848485	0.546238312944	
0.424242424242	0.546564189489	
0.414583512074	0.545454545455	
0.4	0.542896020778	
0.375757575758	0.534833345664	
0.351515151515	0.524058208468	
0.346193340416	0.521212121212	
0.327272727273	0.507469791571	
0.313722858227	0.49696969697	
0.30303030303	0.4862568815	
0.29001108047	0.472727272727	
0.278787878788	0.458528025424	
0.271140121099	0.448484848485	
0.255187652466	0.424242424242	
0.254545454545	0.423087956151	
0.242574300132	0.4	
0.230934941797	0.375757575758	
0.230303030303	0.374212609292	
0.222000310678	0.351515151515	
0.214183225653	0.327272727273	
0.207534998787	0.30303030303	
0.206060606061	0.296044481745	
0.202943213424	0.278787878788	
0.19994295234	0.254545454545	
0.198411519828	0.230303030303	
0.19845213683	0.206060606061	
0.200126712086	0.181818181818	
0.203454745751	0.157575757576	
0.206060606061	0.144959190761	
0.208862104304	0.133333333333	
0.216577257362	0.109090909091	
0.225969085004	0.0848484848485	
0.230303030303	0.0754735492903	
0.2381129813	0.0606060606061	
0.252537830981	0.0363636363636	
0.254545454545	0.0334119203812	
0.270693884879	0.0121212121212	
0.278787878788	0.0024773196589	
0.292318191096	-0.0121212121212	
0.30303030303	-0.0225582037981	
0.318471575113	-0.0363636363636	
0.327272727273	-0.043418825191	
0.350288301386	-0.0606060606061	
0.351515151515	-0.0614165653934	
0.375757575758	-0.0759580075335	
0.3913611422	-0.0848484848485	
0.4	-0.089052220061	
0.424242424242	-0.0998327181594	
0.446537451609	-0.109090909091	
0.448484848485	-0.109747555829	


==> fig_dispersion2_full.dat <==
real_omega	real_a	imag_omega	imag_a	
-9.026984243772143e-03	9.517729500012557e-01	1.001154306888059e+00	-3.063911494717979e-02	
-9.773153273734698e-03	9.909299537691401e-01	1.001766601907000e+00	-1.088890999905140e-01	
-9.624311197550120e-03	1.034520053859564e+00	9.997676558698210e-01	4.632884548577625e-02	
-1.077144226882788e-02	1.062624646841795e+00	9.991059335593645e-01	7.061684812450948e-02	
-1.154125186009431e-02	1.087343203028446e+00	1.000370963187651e+00	-8.432928764489395e-02	
-9.980376823897130e-03	1.003921541666874e+00	1.000450805118904e+00	-8.469756938909594e-02	
-8.868203399799525e-03	9.210347033185581e-01	1.001406312068789e+00	-4.948268861048522e-02	
-9.432899617063454e-03	9.966765284816292e-01	1.000260924936675e+00	-8.243135494090956e-03	
-1.046718813164344e-02	1.013893389488520e+00	1.000625724023944e+00	-2.614594675928631e-02	
-1.051688245009909e-02	1.046326906206487e+00	9.997512170695971e-01	1.361782624415858e-02	
-1.049694873863005e-02	1.040960216293311e+00	1.000621080971940e+00	-5.314938390154798e-03	
-1.091294560871010e-02	1.089023357876313e+00	1.000393221257140e+00	-4.515192048859624e-02	
-9.640575190296003e-03	1.021620183868493e+00	1.000353043805760e+00	-1.706249559455905e-02	
-9.859285161766349e-03	1.043952052132691e+00	9.995466129413985e-01	-2.990599966496607e-02	
-9.693585606642758e-03	1.049588159494919e+00	9.999434069974379e-01	-5.123941580949847e-02	
-9.827056007440006e-03	1.012048840909808e+00	1.000199871034014e+00	1.832849332677986e-02	
-9.183489081602230e-03	9.630576335750329e-01	9.995706117303270e-01	7.201646155158374e-02	
-8.959135064221756e-03	9.536140464084503e-01	9.993163947639925e-01	4.188463227593551e-02	
-8.887600695507840e-03	9.280875202815203e-01	1.000686948377135e+00	-1.263201251672936e-02	
-1.079361016554780e-02	1.026556364688714e+00	1.000119876415692e+00	-5.537538117395646e-03	
-9.341914060345138e-03	9.098218157571843e-01	1.000401611737592e+00	-4.700256653910746e-02	
-1.013206444328013e-02	9.523424864528885e-01	1.000377314107539e+00	3.426673754700124e-03	
-9.714437588114903e-03	1.040100811461830e+00	9.996885517726669e-01	2.824193081204287e-02	
-1.038198835366656e-02	1.017136426810015e+00	1.000566617673176e+00	-3.793149363955397e-02	
-9.331118924538577e-03	9.549256315866855e-01	9.988166018688407e-01	3.154596472703275e-02	
-9.673636317141070e-03	1.020211544911715e+00	9.985855438986815e-01	9.244692681668555e-02	
-9.635334280074556e-03	9.573917517596239e-01	1.000705579301377e+00	-2.198410560332802e-02	
-1.016327985904230e-02	9.118191095655979e-01	1.000379050336214e+00	4.321584523313680e-03	
-1.012605925188685e-02	1.014694105781299e+00	1.000148436162068e+00	-1.273169793788470e-02	
-1.029103908206916e-02	1.016609676282780e+00	9.997186530961996e-01	-1.664325244812767e-03	
-9.896217959183837e-03	9.975345521149791e-01	9.992026936947321e-01	7.072073202177419e-02	
-9.732206950703365e-03	9.608265090582628e-01	9.999410362763325e-01	1.543835526191220e-03	
-1.074174366044264e-02	1.068248665292358e+00	9.998230254113889e-01	1.674242480274719e-02	
-8.291370969719316e-03	8.762136638709567e-01	1.000407883839408e+00	-8.119046717801778e-02	
-1.011500755800248e-02	9.846063540116862e-01	1.000341755795986e+00	6.438340281075153e-03	
-9.342080964290716e-03	9.575981316636042e-01	9.998809746720957e-01	3.419341437546838e-02	
-9.927256493064687e-03	9.391022718551539e-01	1.000771404996551e+00	-3.085236165643070e-03	
-9.770505204717334e-03	9.319777955348973e-01	1.000388747138531e+00	-1.174744818109412e-02	
-1.015253925052471e-02	9.624372708738562e-01	9.998291553849418e-01	1.978420359242768e-02	
-8.819966606312795e-03	9.578097921510601e-01	1.000646291741157e+00	-2.207579677153622e-03	
-8.859955159155733e-03	9.525627703666302e-01	1.000070259633553e+00	2.748044219164134e-02	
-9.745447146403238e-03	1.040451316977463e+00	9.987422725238705e-01	8.262288800671329e-02	
-1.081549944491396e-02	1.087280799288362e+00	1.000564964413254e+00	-6.247141615331600e-02	
-9.921639535943400e-03	1.021450757955059e+00	9.996367403559946e-01	1.419687987996653e-02	
-9.820804076226257e-03	9.861525000290660e-01	9.998624211535404e-01	-4.911563731388072e-02	
-9.040969698078489e-03	9.144441932848830e-01	9.998110804853523e-01	-3.388580244823122e-02	
-9.558060866137518e-03	9.410347308551092e-01	9.999662201402638e-01	-4.623159169703146e-02	
-9.707047074389120e-03	9.552899955175829e-01	1.000648860913711e+00	-1.137457842063176e-02	
-9.472354096397731e-03	9.300165433910423e-01	1.000290798119388e+00	1.962990526754237e-02	
-9.523701108708805e-03	9.900732667436911e-01	1.000396272914672e+00	2.066598367181731e-02	
-9.952743276774104e-03	1.035390947563003e+00	9.995639163595254e-01	3.691508430514191e-02	
-1.112399946684504e-02	1.039122707815143e+00	1.000711001595660e+00	-4.596935263892421e-02	
-9.965274098780256e-03	1.003075401533005e+00	1.000726552075868e+00	-6.401974765440947e-02	
-1.162992750014157e-02	1.116117317799810e+00	9.998907121649029e-01	-4.445704409141190e-03	
-9.483735918799505e-03	1.050675668779153e+00	1.000198685156700e+00	-3.327316907232646e-02	
-9.257560050144808e-03	1.015371136339566e+00	9.996964518357885e-01	4.642830472524584e-02	
-1.055171970836900e-02	1.048450014885647e+00	9.998115886501234e-01	3.550801340149185e-02	
-1.148308980709649e-02	1.058384372813144e+00	9.994003922402563e-01	4.017672640872350e-02	
-1.025733883020595e-02	1.059350524637211e+00	1.000555818314575e+00	-1.833781164472762e-02	
-9.743605654411748e-03	9.776413084025640e-01	1.000078687898563e+00	-1.253906417346161e-02	
-1.014055913402929e-02	1.017765179024964e+00	9.996284797031874e-01	1.962559708465527e-02	
-1.040763878213164e-02	1.043859619433664e+00	9.983531790008412e-01	9.131983915893448e-02	
-9.918421667991610e-03	9.774102728333327e-01	9.997679525422140e-01	2.532569016531195e-03	
-1.040290046249569e-02	1.003598945368864e+00	9.992457914984079e-01	6.183024147398268e-02	
-9.936871231443925e-03	9.936817696284206e-01	9.991707175170499e-01	1.420616777948695e-02	
-1.049213787046503e-02	9.416165180775173e-01	1.000226435447906e+00	-7.935140126940580e-03	
-9.443865173294637e-03	9.940405268219679e-01	9.995535009784312e-01	1.223668080854166e-02	
-1.092726407030054e-02	1.028686441931828e+00	1.001181372003441e+00	-7.046222430070098e-02	
-9.706770131850657e-03	9.672793762300025e-01	9.999399342795741e-01	1.916999736959513e-02	
-9.930452147012213e-03	1.028507010010297e+00	9.988293580816819e-01	8.034507583502110e-02	
-1.037421720729215e-02	1.034669864843350e+00	1.000634133196006e+00	-2.964797694535670e-02	
-9.581354844000294e-03	9.499792655865418e-01	1.001332476545712e+00	-4.261736494168652e-02	
-9.399405515784890e-03	9.379457674908017e-01	1.000592794118359e+00	-2.140220335069012e-03	
-9.761406776993987e-03	9.626690778738679e-01	9.993662450172588e-01	6.438863412595950e-03	
-1.102561514217809e-02	1.086964240212453e+00	9.993843809616670e-01	4.630979728728600e-02	
-1.023576530238340e-02	1.021094379757069e+00	9.993025983791773e-01	7.770947665889970e-02	
-1.029790292596548e-02	9.878066306742105e-01	1.000100976156598e+00	-4.589178487706865e-02	
-9.671613198387654e-03	9.515092127617332e-01	9.997867464173328e-01	2.865440762465431e-02	
-1.042317114148374e-02	1.009517457684148e+00	1.000198286169953e+00	-3.201126995395987e-02	
-1.051944046475024e-02	1.028667875358140e+00	1.000334665304198e+00	-6.307602141851869e-02	
-1.009414393196232e-02	1.043805010678495e+00	1.000152069150790e+00	3.351037545526057e-02	
-9.940690631901986e-03	1.025639741776215e+00	1.001103663709392e+00	-9.676468818503003e-02	
-1.030434393663902e-02	9.785298678290664e-01	9.992542558984311e-01	9.615061362792674e-03	
-1.037503901823678e-02	1.078555583658152e+00	9.995735889740217e-01	-3.110095868381615e-02	
-9.659209411037593e-03	9.986534306718287e-01	9.997058716691556e-01	-2.399672988576868e-02	
-1.085267562849544e-02	1.061414812032063e+00	9.992910533104942e-01	7.973372500742201e-02	
-9.084066853502550e-03	9.529151076256319e-01	1.000065201714022e+00	1.781190649006133e-02	
-9.564972287593225e-03	9.818091646065593e-01	1.000556777434507e+00	-1.617944268868067e-02	
-9.384887438801259e-03	1.000440605925319e+00	9.996139216433770e-01	-5.944565815909701e-03	
-9.516478616921462e-03	1.060575498772111e+00	9.995268447785991e-01	-1.854377602845184e-02	
-1.035896622995564e-02	1.037429009199073e+00	1.000480209149735e+00	6.323535476939734e-03	
-9.497206663952231e-03	9.147299693441806e-01	9.995330284292433e-01	8.702556161940599e-02	
-1.072599307769456e-02	1.053967959314491e+00	1.000524032239112e+00	-1.519698371303510e-02	
-9.808411250926938e-03	9.460144018321278e-01	9.993944469092018e-01	-3.698508106183105e-02	
-9.661815035688156e-03	9.435554285322831e-01	9.999364980267728e-01	8.495625927147686e-03	
-1.012333263303658e-02	9.892494022339868e-01	1.000583223021098e+00	-5.194144194466879e-04	
-9.089029645587172e-03	9.390816830648963e-01	1.000459203624545e+00	-5.797708791468768e-02	
-1.020213293897625e-02	1.005299728463859e+00	9.992892190521619e-01	3.549151820601230e-02	
-9.715481564595079e-03	1.025020213639513e+00	9.994086075415126e-01	3.158902626722952e-03	
-1.102621736742691e-02	9.913572468268258e-01	9.998767782954519e-01	-8.318047360414910e-03	
-1.051485781426221e-02	1.072475406733481e+00	1.000830970396317e+00	-6.610651266841218e-02	
-9.371374871811767e-03	9.770523706341810e-01	1.001045802224741e+00	-1.698029888440120e-02	
-9.984884253614065e-03	1.014377915291096e+00	1.001311240330735e+00	-3.394670229062013e-02	
-9.878907108913296e-03	9.872744676276286e-01	9.992871461526512e-01	-2.533703776430236e-02	
-1.057234546807663e-02	1.034703440107910e+00	1.000549199032421e+00	1.563190219731559e-02	
-1.052093328417174e-02	1.016627654901098e+00	9.997961011812722e-01	1.257774290747079e-02	
-1.027696195377956e-02	9.661194478015920e-01	1.000093412570322e+00	-1.556426397741417e-02	
-1.030457429563459e-02	1.007610413636892e+00	1.000358852134299e+00	-3.669008293947109e-03	
-9.367498919649157e-03	9.910330933014794e-01	1.000072868713784e+00	-4.226378493238796e-02	
-1.077266187610553e-02	1.034695357105115e+00	1.000466503771657e+00	-1.018303474366123e-02	
-9.170538524254718e-03	9.598652831240140e-01	1.000274547119834e+00	-2.888809133711878e-02	
-1.116307853374026e-02	1.050827804875868e+00	9.997614870085233e-01	-1.809872181218494e-03	
-9.221068574665110e-03	9.682257040385625e-01	9.997617540822232e-01	1.877165867828943e-02	
-1.034064591608220e-02	1.017737954593884e+00	1.000241268025695e+00	6.652570437600347e-03	
-1.175301596658712e-02	1.109580137456008e+00	1.000166089686168e+00	-1.929370404545779e-02	
-9.714648998351791e-03	9.875264945690980e-01	1.001111827176141e+00	-8.012673872134221e-02	
-1.031894040515164e-02	9.964125232430516e-01	9.991743577226532e-01	2.719540058969280e-02	
-9.315666958694967e-03	9.015519801812556e-01	1.000715960772239e+00	-2.200138217945592e-02	
-1.106433545374042e-02	1.119697594421297e+00	9.990579284902348e-01	8.214227329353080e-02	
-8.888287521508106e-03	9.288835306263756e-01	9.999077113784179e-01	3.465586457393367e-02	
-9.622662361586116e-03	1.010494356968452e+00	1.000055791688408e+00	-3.803430205034977e-02	
-1.017745582958150e-02	1.002157374500259e+00	1.000475161041899e+00	-1.655653702531232e-02	
-9.188483890606952e-03	9.833180886329589e-01	9.987449693107523e-01	1.490725268131921e-02	
-8.481878942223412e-03	9.181903956902627e-01	1.000768467990660e+00	-2.179003002279215e-02	
-9.359836462694900e-03	9.128161398208373e-01	1.000164667870581e+00	-1.295343521175919e-02	
-1.107948407699272e-02	1.071962404112305e+00	9.998905453199834e-01	3.534136952724885e-04	
-9.459125009873910e-03	9.639469522471326e-01	9.998401525692362e-01	1.180427472080938e-02	
-1.036232112617199e-02	1.024191474589389e+00	9.999730888007200e-01	7.852346309861893e-03	
-1.022949438973177e-02	1.023461826817262e+00	9.990480132016847e-01	6.247282570040776e-02	
-9.550169947603663e-03	1.003917741343084e+00	1.000070163716559e+00	-1.886490203582989e-02	
-1.023967256372073e-02	9.372828443970115e-01	1.000678013328835e+00	-2.023734323157770e-02	
-1.022014536796936e-02	9.856670554826609e-01	1.000325686684953e+00	6.364604283104251e-03	
-1.052820879637498e-02	9.743165050060921e-01	9.999425640458296e-01	-3.848126143081161e-02	
-1.016801314529209e-02	9.633878107378198e-01	9.992618386292637e-01	8.492390453241331e-03	
-1.041105575786372e-02	9.263992380157373e-01	1.000117794570745e+00	2.562314600979971e-02	
-9.622918908051059e-03	9.145917263560692e-01	9.984402683157340e-01	9.097682486780967e-02	
-9.254264509324867e-03	9.719320587661890e-01	9.996021665862372e-01	4.717601015693069e-02	
-1.043151542430796e-02	1.075590626459936e+00	9.996845228764502e-01	6.752577165033764e-03	
-1.133030033049913e-02	1.062271774017524e+00	9.990623314729609e-01	6.902456955162108e-02	
-9.270986069768545e-03	1.004330428016315e+00	1.000415312148373e+00	3.098772602898142e-02	
-9.987340128226189e-03	9.445087514112841e-01	1.000054795006942e+00	2.822538301299355e-03	
-1.064737120869298e-02	9.775167049218674e-01	1.000682013911020e+00	-5.065848381892441e-02	
-9.788921009872104e-03	9.416669705771286e-01	9.998298016534068e-01	7.655783079118934e-03	
-1.088903463626242e-02	1.033134523015886e+00	1.000139721569742e+00	-1.732561521977547e-02	
-9.884391454506208e-03	9.780854655523437e-01	9.987270168583712e-01	1.289275787967109e-01	
-1.033815416608237e-02	1.035935955079717e+00	1.001116380088327e+00	-3.400834267725131e-02	
-9.988950887317183e-03	1.042757508140694e+00	1.000611523141847e+00	2.241565659330117e-02	
-9.556221475704894e-03	9.295954936564715e-01	1.001237884781715e+00	-4.239485725033883e-02	
-1.019807341434515e-02	9.853926899863502e-01	1.001622705939305e+00	-1.146556311250434e-01	
-9.797511471815738e-03	9.923900096975686e-01	1.000471864247005e+00	-7.568931827446745e-02	
-9.952175573437548e-03	9.873508251535827e-01	1.000095494263629e+00	1.699568267903322e-02	
-1.038223801893371e-02	1.059608598785854e+00	1.000740028644812e+00	-8.359232969886093e-02	
-1.100043265587455e-02	1.017128700032196e+00	9.997993313656256e-01	2.270658336203777e-02	
-9.915038917214023e-03	1.051611652541332e+00	9.995839070317771e-01	9.515449420725191e-03	
-9.547947128611721e-03	9.648081058418558e-01	9.996134258188754e-01	2.037265487133257e-02	
-9.890727788351433e-03	1.020497625121378e+00	1.000746356882074e+00	-7.323475617808510e-02	
-1.107731101703368e-02	1.057632668361086e+00	9.993523971176805e-01	4.107838406095437e-02	
-9.995953481765444e-03	1.058848109711502e+00	9.997661513366358e-01	1.266269348749978e-02	
-9.147425530094977e-03	9.758568984917323e-01	9.991612751959412e-01	4.688203809067965e-02	
-9.310288660150464e-03	9.096709311841589e-01	9.995439337898485e-01	3.561022011907784e-02	
-9.489068222518889e-03	9.608584277143473e-01	9.992663274796074e-01	6.174282983643738e-02	
-1.049078715879856e-02	1.045025986105985e+00	9.988701569085163e-01	3.523315789032704e-02	
-9.987747298782818e-03	1.002756869478876e+00	1.000284242982429e+00	-6.628506273694032e-02	
-1.051625589616609e-02	1.020921260171136e+00	1.000253201787618e+00	-1.019016233422301e-02	
-9.803775863782111e-03	9.701029453289662e-01	1.000197350382536e+00	2.087210925755342e-02	
-1.076047952578451e-02	9.885805984193651e-01	1.000349339762597e+00	-7.185475667877897e-03	
-9.586670718791747e-03	1.052499279793427e+00	1.000020966761108e+00	-1.695391673079513e-02	
-9.269048261195742e-03	9.571808661598767e-01	1.000409985032247e+00	-7.444900605199376e-03	
-9.510977906983069e-03	9.987331684063664e-01	1.000787375902297e+00	-5.976713196064638e-03	
-9.517802278986947e-03	9.983732051838102e-01	9.996362938039598e-01	4.211113841564405e-02	
-1.018596597385778e-02	1.015371797117259e+00	9.999981559577640e-01	3.799961240181660e-02	
-1.123037783464863e-02	1.046490977962529e+00	9.990825377297197e-01	3.813824676347999e-02	
-1.078002196002851e-02	1.102389242083273e+00	9.993562168585670e-01	2.706427382226859e-02	
-1.066955278564828e-02	9.892481126285455e-01	1.000485780555519e+00	-3.356602948835533e-02	
-9.106200690050897e-03	9.342684707021160e-01	1.001440255885606e+00	-4.935988666773754e-02	
-9.788725823721828e-03	1.009851199807327e+00	9.987095055493118e-01	5.825071510131879e-02	
-1.006381482156760e-02	9.923503714757924e-01	9.992838994649794e-01	6.534136214399135e-02	
-9.838115050626310e-03	9.442253846439173e-01	9.993835691536536e-01	7.089295473582612e-02	
-1.018696568486403e-02	1.004031132147841e+00	9.989126143871903e-01	4.777018475966766e-02	
-9.137602458979094e-03	9.804489554518552e-01	1.000025620273455e+00	-1.425494724045918e-02	
-1.029079006754979e-02	1.044793496048797e+00	1.000088205497578e+00	-3.443955627511885e-02	
-9.942650841549600e-03	1.016846304354030e+00	9.992452577982160e-01	8.849046042124182e-03	
-1.006598607987779e-02	1.049435007013947e+00	1.000212702918065e+00	-7.862203501913311e-03	
-1.068077982798356e-02	1.086642581917876e+00	9.992155301161222e-01	-3.871397953742479e-03	
-9.685082144417359e-03	9.626651257446085e-01	9.993492587589855e-01	-4.560825342102880e-02	
-1.020646526536509e-02	1.007876176016460e+00	9.995809656718820e-01	1.684770420398930e-02	
-9.799598711424187e-03	1.018498931722077e+00	9.999990403101758e-01	5.709977449128013e-02	
-9.850472148480440e-03	9.960000148159284e-01	9.996678537698276e-01	6.307106229832093e-02	
-9.994262188136155e-03	9.824780269409561e-01	1.000543996781134e+00	-3.623057867243093e-02	
-1.044767073159061e-02	1.005195118133633e+00	1.000293935733766e+00	1.811267631421259e-04	
-1.037736262579486e-02	1.003850018763356e+00	9.992328640609351e-01	4.515258378956731e-02	
-9.939966308279043e-03	1.001414086141087e+00	9.989271050115726e-01	1.016364416866847e-01	
-1.047320870910733e-02	1.009081352021052e+00	9.995499625808144e-01	8.470585493464111e-03	
-9.407460893178650e-03	9.960714454218346e-01	1.000108221785831e+00	-5.252200618863180e-02	
-9.926873281679242e-03	9.544990965900284e-01	1.000594987960044e+00	-3.944736210061573e-02	
-9.372963148726869e-03	9.823787753588378e-01	1.000237264624014e+00	-6.027736649964446e-02	
-9.339847444371436e-03	9.627334322314605e-01	1.000163075898317e+00	-2.462196496611510e-02	
-1.049013596751555e-02	9.937176255341689e-01	1.000325475869623e+00	3.535418286709907e-03	
-1.020481827150633e-02	9.970347957864070e-01	9.999924992307087e-01	-4.514254803221478e-02	
-1.035811190185683e-02	1.088254640720836e+00	1.001184203414082e+00	-6.760933268372014e-02	
-9.605278172729794e-03	9.803357223618825e-01	9.991323212153417e-01	4.008983306699913e-02	
-9.862364997459957e-03	9.650480219728176e-01	1.000614778280971e+00	-4.035102189913657e-02	
-9.026978886822889e-03	9.025048237616566e-01	9.996051020310541e-01	1.093858117146418e-02	
-1.082082529898837e-02	1.062408466224769e+00	1.000181143014449e+00	2.910083823567810e-02	
-9.440365825115057e-03	9.195985344178900e-01	9.996518899704249e-01	-5.568757199881386e-02	
-9.738105182053942e-03	1.063825829540534e+00	9.994358518182610e-01	3.667639900650598e-02	
-9.964141841300633e-03	9.620081769034992e-01	1.000977929180207e+00	-4.005746451297514e-02	
-1.044700280722362e-02	1.049221627269413e+00	1.000660397796229e+00	-7.492185919314763e-02	
-9.596550295781898e-03	9.943198797698343e-01	9.993554543064791e-01	3.889801868062014e-02	
-1.027595901693057e-02	1.038906389201576e+00	1.001169928097947e+00	-4.319903782042844e-02	
-1.030233184667866e-02	9.916653723436321e-01	9.996578911432938e-01	-5.542067920684244e-03	
-1.102391917466287e-02	1.028667577397747e+00	1.000201501031884e+00	2.867278847640887e-02	
-9.385316261427351e-03	9.878671461557035e-01	9.998505871971062e-01	3.691615536984696e-02	
-9.423509379795013e-03	9.897150589076141e-01	9.987532925553159e-01	7.019235016323541e-02	
-9.963175027006024e-03	9.768470852384411e-01	1.000271158585946e+00	-5.108796562510291e-03	
-9.384023720144023e-03	9.405995350081352e-01	1.000903644196208e+00	-4.927546562194537e-02	
-9.689040936048653e-03	9.501076488568229e-01	1.000129174582070e+00	-4.223904802284673e-03	
-1.012307357342620e-02	9.372020385178780e-01	1.000127533962095e+00	-8.639076121392945e-02	
-1.103873091983485e-02	1.010596940469650e+00	1.000077782631430e+00	-1.284768749516626e-02	
-1.010198544354049e-02	1.006978526834895e+00	1.000198281661266e+00	-2.274051617475627e-02	
-9.590548472256936e-03	9.691006056038197e-01	1.000168201425615e+00	3.263539082356747e-02	
-9.407179294312664e-03	9.568415731949942e-01	1.000783797129898e+00	-1.126784021664683e-01	
-8.067227336208347e-03	8.816561649545224e-01	1.000028366565409e+00	1.862503601104800e-02	
-1.011954242356331e-02	9.925184984152930e-01	9.998538038423860e-01	-3.472277834886001e-02	
-1.115113036358365e-02	1.076394511217944e+00	9.986855964423816e-01	1.261635231745627e-01	
-8.885342314744381e-03	9.196358641784999e-01	9.988391941589377e-01	2.782354064268554e-03	
-9.276384019872082e-03	9.542860088764457e-01	1.000415394844062e+00	2.443314780278773e-02	
-1.035743740524617e-02	1.046666876287773e+00	1.000795709732276e+00	-6.409811122996831e-02	
-9.712127813515232e-03	9.715767858234966e-01	1.000676388682202e+00	2.160084021934545e-02	
-9.430378246536650e-03	9.942179238052997e-01	9.994543323843025e-01	1.338432638733605e-03	
-1.082337311982552e-02	1.036552048090178e+00	1.000631277929869e+00	-3.631455438060036e-04	
-9.815878599263635e-03	9.497155795699113e-01	1.000686311165594e+00	-6.770485090306212e-02	
-1.007146696030507e-02	9.939188877799332e-01	1.000381644178720e+00	-6.996426221820878e-03	
-9.092418129475607e-03	1.006050080819006e+00	1.000657677952324e+00	3.109507925309340e-03	
-1.041854295516357e-02	1.029876591333194e+00	1.000293307472383e+00	6.208610493723561e-03	
-8.843511489845348e-03	9.362859271075237e-01	9.999825507409725e-01	1.056408337264579e-02	
-1.006404592806372e-02	9.580172373264184e-01	9.987237847213888e-01	7.105961940076587e-02	
-1.078597644493261e-02	1.003307391228019e+00	9.995703779509800e-01	-4.387859278056748e-03	
-9.451988421248104e-03	9.218875923321935e-01	1.000295371642718e+00	-6.161568691292919e-02	
-1.003420381573673e-02	9.783124295564453e-01	1.000490175942323e+00	-2.851696352004094e-02	
-1.012193293401071e-02	1.015129493777780e+00	1.000116324088928e+00	-2.001081448849379e-02	
-1.065002948997783e-02	1.038421517076936e+00	9.991783487517935e-01	-3.655893330381152e-02	
-1.075306646121142e-02	1.033202074475766e+00	1.000289141654671e+00	-2.953105650759210e-02	
-1.084829909358063e-02	1.051756976695395e+00	1.000662141419486e+00	-3.215239182687796e-02	
-1.120667986980329e-02	1.016352343459969e+00	9.992961573470458e-01	-3.794894369990319e-03	
-9.476946881555200e-03	9.941983260750078e-01	1.000367151839820e+00	-6.600078366252443e-02	
-9.993376109712019e-03	1.015525812057887e+00	1.000430228779239e+00	1.438693175996356e-02	
-9.518355646725216e-03	9.478677741485459e-01	9.999383092466532e-01	9.546063704789203e-03	
-9.840278633588590e-03	1.007302418463809e+00	9.992313066009774e-01	1.992214408799214e-02	
-9.895079121426023e-03	1.075417976990573e+00	1.000079678075080e+00	-1.224139359666207e-02	
-9.519797613093095e-03	9.407679394042018e-01	9.989935143303853e-01	6.652978713216322e-02	
-1.055191180655235e-02	1.006928330318407e+00	9.993644292724843e-01	1.479278414737883e-02	
-1.086990130204485e-02	9.889567994509489e-01	1.000636569391237e+00	-3.072423135237074e-02	
-9.998704635747044e-03	9.942801556802974e-01	9.995123005211423e-01	-2.135440015552176e-02	
-1.063689625010273e-02	1.042845298737512e+00	1.000295770502840e+00	3.865837183124864e-02	
-1.017443999472622e-02	9.848813197195486e-01	1.000207807449365e+00	-2.950740429737900e-02	
-9.882401800663181e-03	9.782107266021588e-01	1.000068601331509e+00	6.658097117055312e-04	
-9.398734655891076e-03	9.669816117094429e-01	1.000517664347766e+00	-7.899871986905978e-03	
-1.061367152149733e-02	9.933244906689569e-01	9.996180356622342e-01	-1.535118234347535e-02	
-9.803317551291230e-03	9.891495491364790e-01	9.996626853583758e-01	8.819777723969699e-03	
-1.037813555416956e-02	9.053317294630530e-01	9.998213492297007e-01	-1.445723574771570e-02	
-9.505780200136957e-03	1.011573695843411e+00	1.000617895177216e+00	-2.331117798177063e-02	
-1.134508174955031e-02	1.127704116426214e+00	9.997770863511740e-01	6.719750726013845e-03	
-1.014451186199716e-02	9.992430142856558e-01	1.000360954719041e+00	-3.758130070046226e-02	
-1.023186424032779e-02	1.047424063645987e+00	1.000685161529642e+00	-6.234308689085067e-02	
-1.019265599066635e-02	1.022816919178579e+00	1.000566343840545e+00	-5.109454966694010e-02	
-9.796140302242172e-03	9.723211824937569e-01	9.996428571097055e-01	1.096548431791537e-02	
-9.736681563583125e-03	9.509275279146833e-01	1.000001640588246e+00	-1.734690985544572e-02	
-8.807131074647144e-03	9.270949242915725e-01	1.000755905707885e+00	-5.111612654219341e-02	
-9.751509391904577e-03	1.017181832986062e+00	9.981842991228981e-01	6.215455451700075e-02	
-1.025316908038374e-02	9.859415024547662e-01	9.995486677487723e-01	-1.016079305495312e-02	
-1.044022960607627e-02	1.054746282304472e+00	9.994268121282249e-01	4.541512419831908e-02	
-9.709854897266439e-03	9.795832505806391e-01	9.998974628700502e-01	-3.044873863867206e-02	
-1.064462826966004e-02	1.064834872230343e+00	9.988490777043519e-01	3.566128593356405e-03	
-9.482629216001412e-03	9.166140298989376e-01	1.000519849400403e+00	-4.925502192874981e-02	
-1.023881356044773e-02	1.049996070941729e+00	9.994366862873180e-01	1.347660281593462e-02	
-9.391935073637381e-03	1.012467723232416e+00	9.989956184921072e-01	6.218622413205888e-02	
-1.062504295378813e-02	9.806988947468265e-01	1.000014112368303e+00	2.090166913534549e-02	
-1.146112401553618e-02	1.055306183688602e+00	1.000063074881158e+00	-1.812976093497616e-02	
-9.760924896919763e-03	9.520987548556922e-01	1.000382324372169e+00	4.943110050748029e-03	
-1.031595382166727e-02	1.002302865448909e+00	9.999226502109352e-01	-1.054220163764063e-02	
-1.012173662225519e-02	1.048548535141848e+00	1.000017049394121e+00	-2.893425648173938e-02	
-1.025562583858516e-02	1.035837657012194e+00	9.987833271084857e-01	4.150522263317259e-02	
-9.435940000887690e-03	9.888535553803754e-01	9.999354246458297e-01	-4.123975575496905e-02	
-1.108545179247618e-02	1.021569511752960e+00	1.000442560446609e+00	-4.632670070030026e-02	
-9.574184724539402e-03	9.523729467362773e-01	9.989797957977641e-01	5.826890472300856e-02	
-9.945572252114378e-03	9.729969777570943e-01	1.000806105403664e+00	-2.258490055045255e-02	
-9.563379822972352e-03	9.819494675925179e-01	1.000853879038348e+00	-4.375195621525686e-02	
-9.939915754912231e-03	1.004544508515124e+00	9.998659765376824e-01	4.956034413174450e-02	
-9.365797521032199e-03	9.743084509905282e-01	9.996816141929356e-01	5.723041869799532e-02	
-1.059904303978772e-02	1.038325734357793e+00	1.000449914558292e+00	-2.888449545321978e-02	
-1.002423043992122e-02	1.004244489341800e+00	1.000553410568124e+00	7.416889340426747e-03	
-1.023276335109961e-02	1.016713543099332e+00	9.994385404584133e-01	2.227139945438599e-02	
-1.001881966748267e-02	9.696712242291451e-01	1.000327969372200e+00	2.997848748317694e-03	
-8.812394320787072e-03	9.039581405448961e-01	9.998922417825054e-01	-3.397906463739256e-02	
-1.096343594937821e-02	1.062093867342786e+00	1.000786418478107e+00	-8.387562194695342e-02	
-9.164363081090480e-03	9.453609668553056e-01	9.994946104175872e-01	1.186762957930969e-02	
-1.031526766337282e-02	1.049600054814106e+00	9.998711978874327e-01	-2.003221763271459e-02	
-1.019559405756743e-02	9.388360329232933e-01	9.993321513817586e-01	6.430995653117075e-02	
-1.089190320278442e-02	1.061189451273678e+00	1.000094541289726e+00	3.249059045891373e-02	
-1.068684455756829e-02	1.030309097912803e+00	9.994143258841799e-01	4.479975225823731e-02	
-1.038609225414958e-02	1.033953739186421e+00	1.000315245679893e+00	-8.047207502067494e-03	
-1.080692953953558e-02	1.111043669624785e+00	9.996847482643377e-01	1.012148325440688e-03	
-1.020156191642564e-02	9.716575057017327e-01	1.000265046802931e+00	-2.200870122876722e-02	
-9.590195836045501e-03	9.861296323146470e-01	9.996541635246819e-01	6.484941126351612e-02	
-1.047105604685814e-02	1.084873272311489e+00	9.987627342018816e-01	4.115012027591283e-02	
-1.041334847147445e-02	1.104004895549516e+00	1.000177779037545e+00	-5.462062257855205e-02	
-9.512559534841250e-03	9.798168327661515e-01	1.000304833029428e+00	2.155801769341434e-02	
-9.610713161897499e-03	1.007077873387509e+00	1.001414181256898e+00	-3.694574913434362e-02	
-8.801050631623720e-03	9.191733561389787e-01	1.000313340085599e+00	-4.041762376188728e-02	
-1.093349123898820e-02	1.043418465198600e+00	1.000244889241493e+00	2.202528709990029e-02	
-9.770789908761885e-03	9.605089366370694e-01	1.001029866997540e+00	-4.634603248726813e-02	
-9.617274765590380e-03	1.012822029214740e+00	1.000630512355725e+00	-1.985442146312864e-02	
-1.023342372037781e-02	1.005713094958220e+00	1.000010618909635e+00	-8.493361211179797e-03	
-8.572492527490662e-03	9.272033889413616e-01	9.987518805388819e-01	6.095522097946404e-02	
-1.130615310607024e-02	1.042696420786014e+00	9.986436749558986e-01	9.068563151078020e-02	
-9.799286710636800e-03	9.962524606499529e-01	9.988212562926151e-01	1.074511952357480e-01	
-1.071725974915053e-02	1.075208749412498e+00	9.993551952188903e-01	3.503672462418782e-02	
-9.752266659193071e-03	1.009791745828854e+00	9.999415790122993e-01	-1.066751292036162e-02	
-1.036845895335496e-02	1.062184544221453e+00	9.994962262582840e-01	4.645207296778599e-03	
-1.031494720356495e-02	9.819227410877176e-01	1.000938431235984e+00	-1.625556105819122e-02	
-1.035248067351191e-02	1.049613575992520e+00	1.000477906156666e+00	-3.929159497443441e-02	
-9.874055776367739e-03	9.758558970811563e-01	1.000830397555313e+00	-1.968423688301154e-02	
-9.522967713369558e-03	9.483216973023003e-01	1.000524550685354e+00	-2.404161759626367e-03	
-9.624403309850876e-03	9.734945664927831e-01	1.000428595239085e+00	-4.312652740570492e-02	
-1.014379116216416e-02	1.004194294149600e+00	1.001178065398998e+00	-7.497569634862901e-02	
-9.815021860306602e-03	9.958190680191903e-01	9.994386936606283e-01	3.429864822255551e-02	
-1.057601475288415e-02	1.055742960181212e+00	1.001649521186355e+00	-1.141770228766263e-01	
-1.084850228922172e-02	1.068148011083642e+00	9.999073248098632e-01	5.607244196645788e-02	
-9.729664380409271e-03	9.627366745784482e-01	1.000903774688018e+00	-5.313783597133033e-02	
-1.023779629783298e-02	9.461472066780224e-01	9.996990505254284e-01	-8.459090137006530e-03	
-1.045241928507573e-02	1.049257780013129e+00	1.000104804274706e+00	-1.653460179513564e-02	
-1.053103394595875e-02	1.008219652358708e+00	1.000063792934594e+00	-3.762356165723540e-02	
-1.091004842822081e-02	1.058547128822259e+00	1.000454133685470e+00	-1.554691527949992e-02	
-1.008893101864832e-02	1.042130762059553e+00	9.999456844384866e-01	2.260842893072306e-02	
-1.110484672928301e-02	1.076081216327935e+00	1.000518938519734e+00	-4.678952900782996e-02	
-1.010340234492990e-02	1.043884144373708e+00	1.000443698503353e+00	-3.962995600219504e-02	
-1.109328993114720e-02	1.069013714288907e+00	9.999272083215972e-01	-1.405224698534509e-02	
-9.637150125199240e-03	9.776449761566183e-01	1.000473099833451e+00	-2.449869119159227e-02	
-9.548951442672704e-03	9.863335414198322e-01	9.996874485908995e-01	-1.666400889494169e-02	
-1.069991424126533e-02	1.033403539685240e+00	9.990600562296543e-01	1.396031652629695e-02	
-9.955100268026103e-03	9.838713452807022e-01	1.000901073630739e+00	-4.940701350269334e-02	
-9.918312207231108e-03	1.034705583568430e+00	9.997397461357888e-01	6.887548243514495e-02	
-1.023271523721602e-02	1.076880480751296e+00	9.997183091876027e-01	2.664982008385916e-02	
-9.849129264432099e-03	1.014945319594447e+00	1.000467218612418e+00	9.485147718931572e-03	
-9.288175436211634e-03	9.160619153500865e-01	1.000203444127503e+00	-3.895155579569624e-03	
-1.084587365946216e-02	1.011244630297675e+00	1.000512445219859e+00	-4.569548484928767e-02	
-9.635945278142795e-03	1.006764496694133e+00	1.000874481198764e+00	2.584384777246195e-02	
-9.484704918471870e-03	9.851673460220693e-01	1.000558210608714e+00	9.621203899689592e-03	
-1.101825134050634e-02	9.879254395725983e-01	9.998060921386848e-01	4.004812295454871e-03	
-1.151254495842691e-02	1.000596926903697e+00	1.001454710440587e+00	-9.434870497152104e-02	
-9.314009411075351e-03	9.995086884668466e-01	1.000784242721425e+00	-9.207997350857022e-02	
-9.667120048862029e-03	1.035943755502386e+00	9.999644994826206e-01	1.240940227348894e-02	
-1.036406086737828e-02	9.693110396806178e-01	9.994257653093703e-01	3.245987393647143e-02	
-9.323577351911678e-03	9.519439314583589e-01	1.000644247387404e+00	-9.373252966487859e-02	
-1.023951733351025e-02	9.994749999331874e-01	1.000939483862526e+00	-7.821561795299348e-02	
-9.733917184819352e-03	9.649353194495307e-01	9.995260437200106e-01	7.742423793792437e-02	
-9.652275440638082e-03	9.934919610438132e-01	9.997208597388234e-01	2.539547917329031e-02	
-1.064082661264041e-02	1.016772715390377e+00	1.001398383187413e+00	-5.209094875414524e-02	
-1.006810612952663e-02	1.023824566971637e+00	1.000354724451506e+00	-3.161123880265558e-02	
-1.073339506771478e-02	9.884464274872892e-01	9.989789699724295e-01	2.602622605454982e-02	
-9.312674623721318e-03	9.378001118683293e-01	1.000429538484149e+00	-1.658114403255577e-02	
-9.869675703555790e-03	9.808376554005793e-01	9.997068437490131e-01	1.720949164098217e-02	
-9.948705100047120e-03	9.708337505333103e-01	1.000310348552446e+00	-2.488329501439723e-02	
-9.270821062488300e-03	9.670731725626361e-01	9.998968460581672e-01	3.177038214849616e-02	
-9.469231963848596e-03	1.017070676099696e+00	9.997004113733187e-01	-1.233086639957284e-02	
-1.020896282075178e-02	1.064511464081071e+00	1.000035017043813e+00	-4.042518585084878e-02	
-1.077862411650284e-02	1.016284826524030e+00	9.995330428472844e-01	4.408336077292074e-02	
-1.042250829807534e-02	9.842968641134656e-01	1.000594583487195e+00	-7.202431951570425e-02	
-9.385234738132740e-03	9.758754922073385e-01	1.000622806156988e+00	-2.446430541755698e-02	
-9.880718472987469e-03	9.968814949491788e-01	9.997023287081280e-01	4.321974598361963e-02	
-9.933173177066119e-03	9.613207275889568e-01	1.000236324047450e+00	-4.088383794174465e-02	
-1.001327199842362e-02	1.023821121179354e+00	1.000046126603866e+00	2.351807472654923e-02	
-9.699313443120540e-03	1.008843912365057e+00	1.000489644225178e+00	7.697092803264771e-03	
-9.728069393667750e-03	1.053996212498221e+00	1.000462849509062e+00	5.404262327446526e-03	
-1.004436361336598e-02	1.001324917208602e+00	1.000658624936599e+00	-2.031157286920457e-02	
-9.672665061019686e-03	9.909320012322838e-01	1.000393849081924e+00	3.695804073528976e-02	
-9.589238229948957e-03	9.829126986163504e-01	1.000073669498700e+00	-4.442912247696856e-02	
-1.029555923831891e-02	9.732458538457938e-01	9.984838025481886e-01	3.627978379088371e-02	
-8.965414719367732e-03	1.013187213702151e+00	1.000861946137344e+00	-5.334357360371383e-02	
-9.511256885157174e-03	9.433074363535403e-01	9.980692383039586e-01	9.003175718531259e-02	
-1.042956902256753e-02	9.741143379204609e-01	1.000257385343926e+00	-4.728800460693142e-02	
-1.116878521927071e-02	1.034027445182242e+00	1.000263816871016e+00	-2.727995614876223e-02	
-1.131194460691457e-02	1.065721954593528e+00	1.000258505248340e+00	-8.002373500464224e-03	
-1.093593350428968e-02	1.058417124018142e+00	9.993967776012094e-01	6.809669383924041e-02	
-9.801940012885582e-03	9.790727990142992e-01	1.000406641458082e+00	1.319000282558816e-02	
-1.013259690020592e-02	1.051270141843181e+00	1.001282628784631e+00	-6.896052688590584e-02	
-1.131988001965478e-02	1.059374211173069e+00	9.993344233991971e-01	3.489066742448159e-02	
-9.463757188733192e-03	1.009419299752293e+00	1.000279599227794e+00	-5.433664576741765e-02	
-9.486013316364719e-03	9.678448499021229e-01	1.000079575025373e+00	-1.422277296680665e-04	
-1.028021330863230e-02	1.004612818280989e+00	9.996207366330521e-01	2.286558633383883e-02	
-1.078655886470732e-02	9.723604501358751e-01	9.999019860091213e-01	6.741306943604751e-02	
-1.043855062595996e-02	1.065023551654020e+00	1.000417258639028e+00	2.619577665030060e-02	
-8.966910708318673e-03	8.974825544868051e-01	9.992817447060603e-01	2.798424142384160e-02	
-1.000630750742093e-02	9.924168185090495e-01	1.000247579912907e+00	-4.376856000699803e-02	
-1.041349029293018e-02	1.020565653658337e+00	9.994001800084421e-01	4.956809543572152e-02	
-1.059000878887606e-02	1.024333744453152e+00	9.998827244587591e-01	-8.179288775132315e-02	
-1.011462573823889e-02	1.057669596028863e+00	9.994993992135661e-01	-2.423377281329438e-02	
-9.422282170466216e-03	9.749518336193074e-01	9.999908180053207e-01	5.917825217010718e-02	
-9.641155241879737e-03	9.271053339809023e-01	1.000135952913428e+00	-4.701046284695087e-02	
-1.034991423137471e-02	1.013033539175977e+00	1.000024352029679e+00	-1.997009820636424e-02	
-1.049219928214224e-02	1.008850022447009e+00	1.000354191180188e+00	-6.211139714563028e-02	
-1.104271505423871e-02	1.088565104355348e+00	9.993614230589337e-01	1.716725933699503e-02	
-8.931384448641848e-03	9.115919194779762e-01	9.996082779253075e-01	6.538246535525737e-04	
-1.113110677690560e-02	1.029279479433045e+00	1.000275349650205e+00	2.785607451946741e-02	
-1.007878666124212e-02	9.628392076218597e-01	9.998412784331847e-01	-1.369577886944073e-02	
-9.841953255283743e-03	1.013134679937678e+00	1.000419225901718e+00	-4.240077098403257e-02	
-9.388604358354794e-03	1.009264019233770e+00	9.998453476485545e-01	6.002914112274624e-02	
-8.923122685410203e-03	9.492662452074735e-01	1.000260098210310e+00	1.363633167057952e-02	
-1.002123193115414e-02	9.721328117280127e-01	1.000766255432123e+00	-3.164886507086302e-02	
-1.001826633745171e-02	1.003450456555067e+00	9.996434840211410e-01	8.519565005951359e-02	
-1.001500979219253e-02	1.009217300300173e+00	9.993992258786074e-01	3.052531082741197e-02	
-1.047003525792204e-02	1.012026811350897e+00	1.000078411763699e+00	4.424026544477509e-02	
-1.038519220376554e-02	9.899899952140897e-01	9.989159326632385e-01	4.609688312551209e-02	
-9.087313910381560e-03	9.577925820464310e-01	9.997585054686446e-01	-5.988253973055366e-03	
-1.080387518658070e-02	1.079527794452778e+00	9.991471343228805e-01	-5.364010779356835e-03	
-1.094800904092116e-02	1.030378041045567e+00	9.994698506076632e-01	-1.523430048294511e-02	
-1.038547066560733e-02	1.014024876705537e+00	9.989684727162158e-01	5.357954541305661e-02	
-1.043869465931571e-02	9.291838310014217e-01	9.989621502654452e-01	5.927929859269131e-02	
-9.475285004066048e-03	9.331792080258088e-01	1.000212595303795e+00	-1.509547596146572e-02	
-1.050244733778588e-02	1.004713340171626e+00	9.997396112668427e-01	-1.738446573555639e-02	
-1.057017144653319e-02	1.061446901267144e+00	9.993445636621123e-01	8.107194690407700e-02	
-9.812158582655307e-03	9.983288627485348e-01	1.000452959377838e+00	-3.412144344900077e-02	
-1.011436275221820e-02	1.061743079502296e+00	9.989030806371408e-01	6.671497565584315e-02	
-1.177113152466099e-02	1.037721332301712e+00	9.995466736048406e-01	1.363881300611217e-02	
-1.052567206844679e-02	1.033449566933537e+00	1.001121697730622e+00	-3.296258843220682e-02	
-1.035590466093688e-02	1.027488899762123e+00	9.998231602289637e-01	3.235991544188512e-02	
-9.314613949923547e-03	9.379655429936619e-01	1.000856740090064e+00	-6.367368360642317e-02	
-9.516642333644215e-03	1.005923741655690e+00	9.997163950891166e-01	9.816522444581229e-03	
-9.308579466391005e-03	9.558467746818051e-01	9.995049719545480e-01	4.104898295593145e-02	
-8.495567008540612e-03	8.972689919441548e-01	1.001272228637835e+00	-7.853616079398010e-02	
-9.317282441231572e-03	9.299131924954183e-01	9.988372560764767e-01	8.507834572158751e-02	
-9.989096650016042e-03	9.845627854873851e-01	9.998841439361390e-01	-4.975875305618928e-02	
-1.021958167627126e-02	1.037755036847777e+00	1.000124181313369e+00	-2.146123852486458e-03	
-1.001061404565441e-02	9.886639812824906e-01	9.996601669476761e-01	-8.448758649878915e-03	
-9.913328988189769e-03	9.906566592266224e-01	9.997667320561034e-01	3.084811313364044e-02	
-9.885356041071132e-03	9.810401263600955e-01	1.000427749352994e+00	-2.512531976610925e-02	
-1.012894798104468e-02	1.044957921741620e+00	1.000205722916321e+00	-2.552515572734455e-02	
-9.715327137295239e-03	9.854224397556389e-01	1.000461402281551e+00	-1.733173965833413e-02	
-9.813596794062459e-03	9.857442204762243e-01	9.990033151303973e-01	3.075670035022584e-02	
-9.766894330558872e-03	9.334757966328235e-01	9.995305780467266e-01	8.544849288482466e-03	
-1.151547087673239e-02	1.055327807893342e+00	1.000269480392814e+00	5.508822673979992e-03	
-9.821018984179791e-03	9.418437957579614e-01	9.995522139561354e-01	-2.636075090087853e-02	
-9.833693655702726e-03	1.026626645878212e+00	1.000433735381800e+00	-4.043212726919341e-02	
-1.033748891162088e-02	9.868274730448018e-01	1.000021483877515e+00	1.845611237253807e-02	
-9.760523834789673e-03	9.682499001288593e-01	1.000311648562737e+00	2.096431490330029e-02	
-1.090603037190048e-02	1.083780116281304e+00	1.000127201893475e+00	7.618410230430597e-03	
-9.697059735431923e-03	9.658591000055032e-01	1.000372249537994e+00	-3.132983266532557e-02	
-9.552780753114276e-03	9.627491876289258e-01	9.997026720964585e-01	-1.439606912084905e-02	
-1.067630314536695e-02	1.025582914237341e+00	9.991065082149234e-01	7.125160382847534e-02	
-9.272978853533316e-03	9.716708845115001e-01	9.998187584767300e-01	1.688420652252240e-02	
-1.060891632802258e-02	1.021648054407465e+00	9.997300327380015e-01	8.671273900348955e-02	
-1.109186837962695e-02	1.070551619078173e+00	1.000145801823575e+00	2.340416423830574e-02	
-8.834123538750648e-03	9.158098290029255e-01	9.989158301777414e-01	1.526408177383306e-02	
-1.042291004284369e-02	1.000947314795751e+00	9.999857522210184e-01	6.061423030289086e-02	
-9.751177311243498e-03	9.648257205700833e-01	9.994837750529497e-01	1.233716382731905e-02	
-1.088161520702693e-02	1.017046707573059e+00	1.000641960887187e+00	-5.748382699178309e-02	
-1.050923254014031e-02	1.034050762687676e+00	9.997011852200861e-01	2.091617367595547e-02	
-9.439967823565871e-03	9.432785821419597e-01	1.000888816943225e+00	-5.994545042697245e-02	
-9.291918179388717e-03	9.658620795258259e-01	1.000079074490225e+00	-5.419151968476915e-02	
-9.569049451540182e-03	9.129066917766400e-01	1.000725738126074e+00	-9.471922733420667e-02	
-9.222918164517093e-03	9.885267308605137e-01	9.992383284339825e-01	3.061989191064002e-02	
-9.380302435643889e-03	9.273395215951920e-01	1.000538999256150e+00	-3.315514667461114e-02	
-9.915589595518302e-03	1.054892860815624e+00	9.994475261888744e-01	-2.716676365020613e-02	
-1.038909360271105e-02	1.026356031139397e+00	9.990301814270874e-01	2.011094149896851e-02	
-9.447669160991264e-03	9.556228324029420e-01	1.000204922189438e+00	-3.747625630580792e-02	
-9.886487951826319e-03	1.071388810135438e+00	9.997936066633564e-01	4.147723114050911e-02	
-1.013026545306590e-02	9.610430799644459e-01	1.000150084991448e+00	-6.860354168030059e-03	
-9.219184386578734e-03	9.997300486432490e-01	1.000910500159261e+00	-4.691141019761544e-02	
-9.504866374988834e-03	9.974694826421148e-01	1.000813898329710e+00	-6.904325704289518e-02	
-1.124947901339266e-02	1.064674032517094e+00	9.997552940768192e-01	1.565191490946413e-03	
-9.990022155289354e-03	1.023163597436837e+00	1.000353765279215e+00	-1.693056985717686e-03	
-1.015513954255608e-02	9.938424338320927e-01	1.000587808418272e+00	-1.594111403454203e-02	
-9.283326515029012e-03	1.026817657280272e+00	9.996797643189506e-01	-2.504565352871908e-02	
-1.004187521583527e-02	1.046308822673575e+00	1.000497458488483e+00	2.844838376357653e-02	
-1.050738370871001e-02	9.789945617783214e-01	9.999520598233038e-01	2.219519085061761e-02	
-9.557241315595601e-03	9.843145728753764e-01	1.000763993559595e+00	-4.228043150959779e-03	
-1.017844859238789e-02	9.863425476339516e-01	1.000221845097242e+00	-1.174893248524006e-02	
-9.837504361555350e-03	1.031265083797200e+00	1.000304670498295e+00	-6.220704282285070e-02	
-1.014130071212611e-02	9.558029093105944e-01	9.985237002783857e-01	3.791757673579588e-02	
-9.438042468921774e-03	9.853741917746910e-01	1.000296592848797e+00	-2.776486985305473e-02	
-9.966549351632437e-03	1.012749671522066e+00	1.000665624377150e+00	-2.757017087093969e-02	
-9.446956579877562e-03	9.410580665320213e-01	1.000749200663242e+00	-7.635833469541070e-02	
-9.747919614184216e-03	9.388615879090064e-01	9.995100186735344e-01	4.553492107011989e-03	
-9.956364827441933e-03	9.763516005486527e-01	1.000347515037686e+00	1.738435384389596e-02	
-9.335474181167815e-03	1.062286576961208e+00	1.000323460756600e+00	-2.238678023556882e-04	
-1.005143989004492e-02	9.895551726862551e-01	1.000426881533724e+00	-4.386613951273968e-02	
-1.024537902305080e-02	1.092009812329789e+00	9.994792263535226e-01	-2.770328934167285e-04	
-9.672315499953923e-03	9.653819851743412e-01	1.001474705935481e+00	-7.111957505661966e-02	
-8.215215524623435e-03	9.140154572832286e-01	1.000282286704546e+00	2.776418756999153e-02	
-8.789147117777838e-03	9.536813239091877e-01	9.998003958503114e-01	-4.057510529156567e-02	
-9.500406877403623e-03	9.966970716906145e-01	1.000627768017667e+00	-1.585456304005249e-03	
-9.246259522589673e-03	9.342375384108794e-01	9.993067814399067e-01	3.836079432158210e-02	
-9.644806872799738e-03	9.737865108902092e-01	1.000210235208436e+00	-8.325199410953721e-02	
-9.951520026246326e-03	1.008319369376826e+00	1.000383915222963e+00	-3.694738176749585e-02	
-1.090266424804546e-02	1.048450954077136e+00	9.990145102261326e-01	6.851416327283703e-02	
-9.854387700190544e-03	9.853760448916005e-01	9.993273302884090e-01	6.272107851087085e-02	
-8.462091676615258e-03	9.086491006434156e-01	1.000484075631790e+00	1.820263291298630e-02	
-9.707832001691008e-03	1.000249060011750e+00	1.000649629479254e+00	-8.827619934536542e-02	
-1.049973597478043e-02	1.028881705213960e+00	1.000332891077497e+00	-1.055829618570222e-01	


==> fig_dispersion2_reduced1.dat <==
real_omega	real_a	imag_omega	imag_a	
-9.169068369255202e-03	9.594448528033475e-01	1.001307561155909e+00	-3.931279837833057e-02	
-9.591945013103904e-03	9.810600641099851e-01	1.001764867031952e+00	-1.080674169336507e-01	
-9.891290743454215e-03	1.049947345067695e+00	9.997717322017522e-01	4.674829483206034e-02	
-1.084927955502657e-02	1.066326933345624e+00	9.989081732009724e-01	8.150212478462106e-02	
-1.134453998486451e-02	1.076145248246267e+00	1.000641466670866e+00	-9.754849611753387e-02	
-1.024446064360452e-02	1.018163454409256e+00	1.000465841706514e+00	-8.662086832460197e-02	
-8.919070416614026e-03	9.236448196536137e-01	1.001464017978129e+00	-5.269558122819831e-02	
-9.348770492458384e-03	9.919562295356099e-01	1.000155424967694e+00	-2.175532009714563e-03	
-1.072778134458264e-02	1.027607509966082e+00	1.000581490772523e+00	-2.407368911896419e-02	
-1.041120998550865e-02	1.040536608693093e+00	9.997058825782269e-01	1.600727908434769e-02	
-1.018983170821148e-02	1.024364738927524e+00	1.000468924796227e+00	2.650897637773921e-03	
-1.126666099086498e-02	1.107776994950881e+00	1.000620649713382e+00	-5.804252606770031e-02	
-9.745735753291278e-03	1.027698188114236e+00	1.000237323452530e+00	-1.054848765756457e-02	
-1.002089828051399e-02	1.052725102839532e+00	9.997371852575636e-01	-4.112338717772150e-02	
-9.836127823972982e-03	1.057796398608740e+00	9.999505152997922e-01	-5.209137667573490e-02	
-9.676715837410310e-03	1.003832587339036e+00	1.000355006072583e+00	9.615541930422569e-03	
-9.233607867865704e-03	9.656236031139499e-01	9.995121903380900e-01	7.552690292678214e-02	
-8.879650315756448e-03	9.493305504587343e-01	9.993914119422844e-01	3.742795692042371e-02	
-8.883852560468452e-03	9.279503967247170e-01	1.000643123441762e+00	-1.019580583097791e-02	
-1.059777537343277e-02	1.016361696243582e+00	1.000226616463964e+00	-1.105084331955312e-02	
-9.262399218876524e-03	9.059928207528027e-01	1.000289206004102e+00	-4.088749011658714e-02	
-1.017121248879612e-02	9.543614262948275e-01	1.000226634956613e+00	1.105211034243378e-02	
-9.630207552761070e-03	1.035121169468096e+00	9.996160184879131e-01	3.227638914427521e-02	
-1.012164306526773e-02	1.003071628816911e+00	1.000759468812435e+00	-4.776221657694386e-02	
-9.190033052128914e-03	9.471199389318725e-01	9.986411397753246e-01	4.087747122542143e-02	
-9.679371702476604e-03	1.021644066494523e+00	9.988941061090825e-01	7.521487962937871e-02	
-9.523003549097606e-03	9.515691201396298e-01	1.000547415534336e+00	-1.348774316312049e-02	
-1.026018652600746e-02	9.166915340563736e-01	1.000704599050565e+00	-1.135664807781805e-02	
-1.028884892496396e-02	1.023515197018090e+00	1.000109630380145e+00	-1.071773692420025e-02	
-1.046235199673447e-02	1.025904076252153e+00	9.994089443092904e-01	1.479618174680640e-02	
-9.907321426421603e-03	9.980222644024567e-01	9.991883821215793e-01	7.158528916774588e-02	
-9.886292359988651e-03	9.690099906107290e-01	1.000067802555290e+00	-5.234032069393230e-03	
-1.041173192387615e-02	1.050395522639994e+00	9.998421739446908e-01	1.563510946526022e-02	
-8.276853759441451e-03	8.749837546772156e-01	1.000447373744186e+00	-8.321217613597552e-02	
-1.016554202944270e-02	9.870628938529058e-01	1.000134225106754e+00	1.732736847429650e-02	
-9.275115982877252e-03	9.538800419332111e-01	9.999051322820390e-01	3.277802140793838e-02	
-9.981338342883787e-03	9.418639771570938e-01	1.000758333162865e+00	-2.410071476975535e-03	
-9.800009326283275e-03	9.334638787200362e-01	1.000498850661424e+00	-1.735175123660364e-02	
-1.014559002928919e-02	9.619180975922612e-01	9.996447588443826e-01	2.924962514479034e-02	
-8.803731614609759e-03	9.567263858058690e-01	1.000784821222841e+00	-1.016484788835168e-02	
-8.829151252274440e-03	9.506707894405120e-01	1.000031452477568e+00	2.970343588185980e-02	
-9.898239162389088e-03	1.049412851465941e+00	9.988232198661090e-01	7.850456287472639e-02	
-1.079062469876352e-02	1.086235832123842e+00	1.000393328218533e+00	-5.301977241254318e-02	
-9.803829407312448e-03	1.014793169419974e+00	9.996341674723331e-01	1.431943685140146e-02	
-9.874781466057421e-03	9.895893724955249e-01	9.996831522478307e-01	-3.959562732735203e-02	
-9.030120887522790e-03	9.138091013932913e-01	9.998475668245972e-01	-3.590364780371363e-02	
-9.650180529564671e-03	9.458431908327528e-01	9.999888638364537e-01	-4.769512604186770e-02	
-9.579662143959153e-03	9.486253813528944e-01	1.000467282173606e+00	-1.733393934955888e-03	
-9.445927997992676e-03	9.287820769223077e-01	1.000408059599309e+00	1.342012453582674e-02	
-9.420281344506808e-03	9.841463696292304e-01	1.000291420738478e+00	2.640557645111814e-02	
-9.736413376204596e-03	1.023339609882717e+00	9.996738468139531e-01	3.039014851496476e-02	
-1.091601640545816e-02	1.028730912568890e+00	1.000671579652830e+00	-4.380342085346588e-02	
-9.853898618814073e-03	9.964085037780934e-01	1.000971423008381e+00	-7.693858645344341e-02	
-1.137815481261487e-02	1.102815633967019e+00	1.000139606849087e+00	-1.740760957419247e-02	
-9.437889042581606e-03	1.047859326391984e+00	1.000238842430446e+00	-3.556216457277377e-02	
-9.209343392380817e-03	1.012345066710615e+00	9.996409572351285e-01	4.956811246214145e-02	
-1.062962932741138e-02	1.053035628975676e+00	1.000047467556560e+00	2.288705362108285e-02	
-1.155975103859583e-02	1.062629926987620e+00	9.995290972359503e-01	3.381331778706290e-02	
-1.038714783886631e-02	1.066505129797254e+00	1.000786129731484e+00	-3.127067736675725e-02	
-9.494487273507306e-03	9.642188398497795e-01	1.000110613131645e+00	-1.410909437518671e-02	
-1.018939095459726e-02	1.020455996437908e+00	9.996805277788213e-01	1.685550536008735e-02	
-1.032732140205387e-02	1.040293261272191e+00	9.985954277088487e-01	7.804996750782153e-02	
-9.776632060186856e-03	9.698256614306987e-01	9.997581772393294e-01	3.039099558665698e-03	
-1.059741817460422e-02	1.013704629748963e+00	9.992676645813042e-01	6.105455188210258e-02	
-9.974047885472705e-03	9.957761220355235e-01	9.992599831580877e-01	9.454982416826026e-03	
-1.067793934902029e-02	9.506782630249038e-01	1.000086867906710e+00	-1.142168219731582e-03	
-9.553761717115125e-03	1.000288819611796e+00	9.995938656351852e-01	9.965867178327866e-03	
-1.072705425758254e-02	1.018468724169524e+00	1.001090847853254e+00	-6.549481207499590e-02	
-9.664949480438110e-03	9.652212152323046e-01	1.000168645335537e+00	6.895215522917092e-03	
-1.010541763861945e-02	1.038568334365065e+00	9.989598534446018e-01	7.356106026086964e-02	
-1.042184930194156e-02	1.037462068462129e+00	1.000479983809722e+00	-2.135220051783138e-02	
-9.534166097661917e-03	9.469654758725089e-01	1.001827762407045e+00	-6.858006268289975e-02	
-9.507724134605698e-03	9.437365094755102e-01	1.000653201802673e+00	-5.345027755136964e-03	
-9.931877357840450e-03	9.716992847071474e-01	9.993665940246903e-01	6.432450691578494e-03	
-1.067570617234193e-02	1.068285751471980e+00	9.995128067504153e-01	3.880981827027358e-02	
-1.035048933923894e-02	1.027773169790492e+00	9.994554786447777e-01	6.984087106181587e-02	
-1.026025347082441e-02	9.857686271145917e-01	1.000125079233517e+00	-4.715490059967740e-02	
-9.871818638356698e-03	9.623469542234032e-01	9.999310364946106e-01	2.129800376896476e-02	
-1.023782807253645e-02	1.000037252778639e+00	1.000067411028207e+00	-2.483833205558106e-02	
-1.048661900997374e-02	1.027147081129852e+00	1.000288167066479e+00	-6.049178955068299e-02	
-9.901174564344469e-03	1.033029256576550e+00	1.000138458227531e+00	3.390332065979165e-02	
-1.013446271052214e-02	1.036881713812557e+00	1.000958887280073e+00	-8.953339382400592e-02	
-1.017786600769644e-02	9.719093261357347e-01	9.994261793992297e-01	8.176231015628080e-04	
-1.030411399788174e-02	1.074936794415062e+00	9.994035034715698e-01	-2.141886883696562e-02	
-9.616701450621471e-03	9.963015062994313e-01	9.997169298545718e-01	-2.457165660830873e-02	
-1.072648749052916e-02	1.055070520981418e+00	9.994639411804807e-01	7.009838961266153e-02	
-9.035480667900123e-03	9.501803922728931e-01	1.000095516640446e+00	1.605554995277959e-02	
-9.652046119121460e-03	9.866672820241360e-01	1.000478538389557e+00	-1.195228294110491e-02	
-9.470244602954479e-03	1.005360446546521e+00	9.996047375324140e-01	-5.368051176838442e-03	
-9.605701290010028e-03	1.065880610111366e+00	9.995245587080643e-01	-1.852184974423161e-02	
-1.056254394180763e-02	1.048624787638967e+00	1.000651174910069e+00	-2.745691201446042e-03	
-9.369196597865668e-03	9.080653697063226e-01	9.995252905221391e-01	8.681128942142560e-02	
-1.056227148940739e-02	1.045164800063326e+00	1.000587401941458e+00	-1.853748846423681e-02	
-9.766684709353381e-03	9.436077255689317e-01	9.994825231450406e-01	-4.147435164561990e-02	
-9.594361672071009e-03	9.398709362225958e-01	9.996814554647936e-01	2.185276338690832e-02	
-1.018888055065138e-02	9.926420520764228e-01	1.000580678438134e+00	-3.886210711353038e-04	
-9.053384928607735e-03	9.369387419806868e-01	1.000486121161425e+00	-5.934007123448676e-02	
-1.026463774837162e-02	1.008430355181378e+00	9.991620535562732e-01	4.227496114123738e-02	
-9.770625700257414e-03	1.028220728452509e+00	9.992028418627290e-01	1.477660662037348e-02	
-1.105648179694351e-02	9.929301549258378e-01	9.998369425463393e-01	-6.330786328962473e-03	
-1.012982961373808e-02	1.051425453048020e+00	1.000734728157848e+00	-5.996084916718171e-02	
-9.323648181652532e-03	9.743941962262060e-01	1.001070153255145e+00	-1.826385786637445e-02	
-1.011185086740969e-02	1.021367680101596e+00	1.001131264142864e+00	-2.431828822802824e-02	
-9.860945586129507e-03	9.866808082969285e-01	9.990862855469347e-01	-1.454883684295440e-02	
-1.062861074198938e-02	1.037598934776046e+00	1.000413683455958e+00	2.300881398224719e-02	
-1.071676999625880e-02	1.026830080995583e+00	9.997262410614388e-01	1.630792763859506e-02	
-1.047541503743334e-02	9.763399989909012e-01	9.999710954648272e-01	-9.480978222637448e-03	
-1.024092070097825e-02	1.004276217422484e+00	1.000485562938703e+00	-1.040063590837169e-02	
-9.358162665653647e-03	9.904587734429369e-01	1.000103374878922e+00	-4.397838658559083e-02	
-1.054827694435028e-02	1.023080323876695e+00	1.000560642141354e+00	-1.526254052072793e-02	
-9.109343199813498e-03	9.564295426331729e-01	1.000272786076043e+00	-2.868729804953130e-02	
-1.104262727207483e-02	1.044515470941625e+00	9.997869224411766e-01	-3.143438668392237e-03	
-9.215201348035480e-03	9.680522145223861e-01	9.998553512001718e-01	1.346853796302342e-02	
-1.030221057554919e-02	1.015757307471028e+00	1.000348203827597e+00	9.835165932656324e-04	
-1.124911661515072e-02	1.083643734501771e+00	1.000100718135656e+00	-1.567184628631583e-02	
-9.703697720248851e-03	9.871418491346626e-01	1.001066771292239e+00	-7.770263572082037e-02	
-1.037558056994807e-02	9.995720472502866e-01	9.993157694002127e-01	1.988834416646560e-02	
-9.232994473272435e-03	8.971138298969267e-01	1.000857044155263e+00	-2.917410041636996e-02	
-1.121210791740861e-02	1.127354563289465e+00	9.988320022104702e-01	9.499351899089561e-02	
-8.861429844778211e-03	9.273482715011138e-01	9.998738509013299e-01	3.653394534977310e-02	
-9.776301402622454e-03	1.019053123362017e+00	1.000136788663372e+00	-4.290086763814149e-02	
-1.025686003886583e-02	1.006381569715812e+00	1.000457395979551e+00	-1.572571168657009e-02	
-9.289320320650473e-03	9.889784242756403e-01	9.986796608707940e-01	1.858681003488971e-02	
-8.530543272175823e-03	9.208453136475860e-01	1.000793274243038e+00	-2.336400285448562e-02	
-9.167476746433870e-03	9.027490704862314e-01	1.000140203816172e+00	-1.151694051999004e-02	
-1.113334566988853e-02	1.074933262041614e+00	1.000003265453714e+00	-5.649920874229406e-03	
-9.460894529655454e-03	9.639496656087658e-01	9.997664885212597e-01	1.588349011303065e-02	
-1.034683742177547e-02	1.023327492681299e+00	9.999602625459585e-01	8.468399778849394e-03	
-1.015876309807254e-02	1.020087274112554e+00	9.992035345201130e-01	5.398578946827094e-02	
-9.636513014456387e-03	1.008862144774572e+00	9.999705917837437e-01	-1.336527421516918e-02	
-1.037088601861015e-02	9.437983346115133e-01	1.000665883926680e+00	-1.972020795610293e-02	
-1.006005555356723e-02	9.774584787174838e-01	1.000434319263728e+00	6.252327865415401e-04	
-1.063471809730208e-02	9.798519384774648e-01	9.998173325335541e-01	-3.239406802062982e-02	
-1.015334973264351e-02	9.627615888656991e-01	9.992167380977558e-01	1.081370750515945e-02	
-1.066590414386024e-02	9.387223692564169e-01	1.000136798316982e+00	2.511091926965830e-02	
-9.820581875591415e-03	9.253697893892514e-01	9.986848222086485e-01	7.928807179440990e-02	
-9.248773258285038e-03	9.714713805358378e-01	9.995509899986775e-01	5.003445447624052e-02	
-1.053109482508923e-02	1.081164392981492e+00	9.998399524469901e-01	-1.933415427743848e-03	
-1.147906628473789e-02	1.070291278525465e+00	9.992095153099552e-01	6.164329561099960e-02	
-9.138522977261667e-03	9.964496864898430e-01	1.000330927751133e+00	3.568417739317073e-02	
-1.002030231715318e-02	9.462406594701371e-01	1.000308609117497e+00	-1.011141591198007e-02	
-1.060792877957233e-02	9.755787218096948e-01	1.000657610579389e+00	-4.930131332145977e-02	
-9.902724616244663e-03	9.476049177490216e-01	9.999300372634753e-01	2.490889221435747e-03	
-1.099977123178400e-02	1.039284885885378e+00	9.996255774567291e-01	9.140785130311361e-03	
-9.763579993585663e-03	9.721954599938969e-01	9.988234047288412e-01	1.230869136968198e-01	
-1.031520507093176e-02	1.034497331548740e+00	1.001504466924040e+00	-5.490325470176310e-02	
-9.768782541752159e-03	1.029932729308706e+00	1.000310553828164e+00	3.888558625112113e-02	
-9.533271149315648e-03	9.284032847120596e-01	1.001242522524264e+00	-4.261383956297185e-02	
-1.034618062545515e-02	9.926995956202205e-01	1.001710174522661e+00	-1.198549742408559e-01	
-9.965450610123066e-03	1.001817141422249e+00	1.000384955234386e+00	-7.161972256584041e-02	
-9.633286047313701e-03	9.704548241941922e-01	1.000197877769236e+00	1.121904045323601e-02	
-1.052543928165728e-02	1.067371075940257e+00	1.000788148096095e+00	-8.684027583040507e-02	
-1.107247486107353e-02	1.020566139277722e+00	9.995688349136924e-01	3.433947430587735e-02	
-9.937493694939960e-03	1.052887601080873e+00	9.994802133773528e-01	1.548518754100116e-02	
-9.605287304940528e-03	9.681537137673896e-01	9.997719298878622e-01	1.182980293466666e-02	
-9.853144196452293e-03	1.017778480389995e+00	1.000927863537242e+00	-8.321904484614387e-02	
-1.080331562454115e-02	1.043338195287895e+00	9.993301282546350e-01	4.194201710649485e-02	
-1.009914505069673e-02	1.064690362016548e+00	9.997221009599674e-01	1.526083929978618e-02	
-9.126754930669528e-03	9.748758664285332e-01	9.992352539405570e-01	4.263644389654297e-02	
-9.178115301101027e-03	9.029403474629729e-01	9.996628450363769e-01	2.913417141344512e-02	
-9.547387977683557e-03	9.635008960988365e-01	9.991063640932208e-01	7.055316711112068e-02	
-1.048497893124030e-02	1.044703904541845e+00	9.986202880544560e-01	4.857654049743559e-02	
-9.995688379413734e-03	1.003390235952733e+00	1.000232115091630e+00	-6.349437532678738e-02	
-1.071695609797199e-02	1.031569944391417e+00	1.000122097987178e+00	-3.341387663405634e-03	
-9.891508825617762e-03	9.748971332476515e-01	1.000275579989267e+00	1.681397288765669e-02	
-1.077031333578169e-02	9.890615258798535e-01	1.000365527838246e+00	-8.072648721828904e-03	
-9.633516122383511e-03	1.055571685431932e+00	9.997153129471182e-01	1.078729326789128e-03	
-9.217822007049724e-03	9.543222222264474e-01	1.000421189310498e+00	-8.066652720502873e-03	
-9.487162368615569e-03	9.973993969071769e-01	1.000775081643849e+00	-5.339869588721053e-03	
-9.602563996231989e-03	1.003292364481373e+00	9.997356384223617e-01	3.670536926902873e-02	
-1.029476206787408e-02	1.021144659096259e+00	9.999667024501829e-01	3.988575263745305e-02	
-1.160321220407054e-02	1.065827449580674e+00	9.995232038373255e-01	1.599880929796383e-02	
-1.097986063314989e-02	1.113417479007661e+00	9.992821114585908e-01	3.134524016278020e-02	
-1.049235466226663e-02	9.801567787361267e-01	1.000603324465189e+00	-3.905512484792577e-02	
-9.104963535629394e-03	9.345251431212932e-01	1.001277828723168e+00	-4.067139643108598e-02	
-9.795073218753060e-03	1.010135475083542e+00	9.986998917415773e-01	5.878162194875457e-02	
-1.026637148205140e-02	1.002948345709998e+00	9.992370390295823e-01	6.839363791240750e-02	
-9.910064928142143e-03	9.470191791632739e-01	9.991128581587608e-01	8.510232512458972e-02	
-1.016284757081428e-02	1.002737868774312e+00	9.989209120734872e-01	4.732282079774829e-02	
-9.157631392691240e-03	9.815308379183660e-01	1.000074530292435e+00	-1.710125375734017e-02	
-1.031371956693725e-02	1.045958311548259e+00	1.000126427445400e+00	-3.660006623910657e-02	
-9.910245123888753e-03	1.014997077783009e+00	9.993483686177703e-01	3.131633182435317e-03	
-1.005883906458209e-02	1.048965897721113e+00	1.000590271230792e+00	-2.914238218227605e-02	
-1.066663987660131e-02	1.085589360683461e+00	9.993492757043849e-01	-1.126193010716478e-02	
-9.740180383609272e-03	9.654848053579452e-01	9.993931030656851e-01	-4.814347543731318e-02	
-1.033621358825103e-02	1.014817599829188e+00	9.995185414242858e-01	2.028856631515034e-02	
-9.784533905171549e-03	1.017491854920159e+00	9.999127168635360e-01	6.188378308815839e-02	
-9.670063163832673e-03	9.856740344792626e-01	9.994747656928383e-01	7.297488026155820e-02	
-9.744005352330911e-03	9.691333675437289e-01	1.000602713135807e+00	-3.891238048146644e-02	
-1.032002382127075e-02	9.985199822211520e-01	1.000171667907968e+00	6.470045350128593e-03	
-1.023758187348723e-02	9.968709302168933e-01	9.994407100201920e-01	3.412529759441907e-02	
-9.876497268290117e-03	9.974888001256300e-01	9.988264072556814e-01	1.067870746018222e-01	
-1.045348577559255e-02	1.007949772103405e+00	9.999260232664534e-01	-1.115236182436508e-02	
-9.354627258682953e-03	9.927261645283741e-01	1.000216120751789e+00	-5.856944962632157e-02	
-1.008992214195966e-02	9.628832242342781e-01	1.000643430217481e+00	-4.221283060954044e-02	
-9.347336930431280e-03	9.815145557420416e-01	1.000076306050320e+00	-5.112270821908174e-02	
-9.285519132260641e-03	9.598593873755248e-01	1.000084185656694e+00	-2.015026151096155e-02	
-1.034786506842243e-02	9.861972737458722e-01	1.000028347207157e+00	1.871092024366830e-02	
-1.006592568377116e-02	9.894133603411300e-01	1.000132913198551e+00	-5.211600154369463e-02	
-1.033328492388512e-02	1.086850031270042e+00	1.001205519547605e+00	-6.870823019333883e-02	
-9.413979074128160e-03	9.700949396500621e-01	9.992383374367824e-01	3.404311177605599e-02	
-9.845700142217020e-03	9.641367936681587e-01	1.000630774726230e+00	-4.117699675492425e-02	
-8.966827846169714e-03	8.991576285686285e-01	9.995378651091755e-01	1.442563259359895e-02	
-1.090414441870637e-02	1.066703283876433e+00	1.000147699004219e+00	3.082266911307310e-02	
-9.492715323234611e-03	9.224568844039255e-01	9.996148448585132e-01	-5.389046605553960e-02	
-9.717937003456203e-03	1.062672787446671e+00	9.994450843369677e-01	3.613542411249315e-02	
-9.718532315934737e-03	9.491866429630930e-01	1.001109055155540e+00	-4.655148112148068e-02	
-1.055092923751489e-02	1.054320487603371e+00	1.000789029300382e+00	-8.223071663426020e-02	
-9.409309042476353e-03	9.833844167915824e-01	9.990893139826382e-01	5.329606544366226e-02	
-1.030235809818680e-02	1.040471617410181e+00	1.001123832697652e+00	-4.064066144058015e-02	
-1.039429132458206e-02	9.966433888834946e-01	9.994323553075172e-01	6.086466829880948e-03	
-1.096182944279497e-02	1.025010010890978e+00	9.999506863411078e-01	4.134724682633213e-02	
-9.486848958853260e-03	9.934435707212744e-01	9.997678896077615e-01	4.182717670125458e-02	
-9.364616245707556e-03	9.864742993310278e-01	9.987610218843432e-01	6.961314709956838e-02	
-9.973694019787102e-03	9.773510394450252e-01	1.000352497059493e+00	-9.369906601204361e-03	
-9.442747894289123e-03	9.435075211896535e-01	1.001036719588854e+00	-5.655285556898708e-02	
-9.890720201214625e-03	9.607808068859214e-01	9.999644577146493e-01	4.358173364575086e-03	
-1.019643744864965e-02	9.416411351800081e-01	9.999350549052668e-01	-7.706277080711418e-02	
-1.080284803015131e-02	9.989683144551130e-01	9.997895680676059e-01	1.430023804568632e-03	
-9.913547967748550e-03	9.966004276080652e-01	1.000376064583567e+00	-3.213012263314104e-02	
-9.767401251681688e-03	9.785495733097989e-01	1.000070077604066e+00	3.834460849847576e-02	
-9.463282337192505e-03	9.599855504005119e-01	1.000762525012282e+00	-1.118822994573589e-01	
-8.067962457720847e-03	8.815157562645031e-01	1.000026552924587e+00	1.880462537092384e-02	
-1.017187746800828e-02	9.951212056966620e-01	9.999369610738460e-01	-3.916422559386758e-02	
-1.095909079975125e-02	1.066661600899065e+00	9.988158790429326e-01	1.185351279630045e-01	
-8.699678065870180e-03	9.096154464497499e-01	9.988526397526037e-01	2.061273579449098e-03	
-9.181524003922961e-03	9.490855372877658e-01	1.000424314032327e+00	2.379680688402508e-02	
-1.043808332008682e-02	1.051479502842328e+00	1.000628992490706e+00	-5.514792668255024e-02	
-9.719433772850106e-03	9.719326982758347e-01	1.000686888118944e+00	2.105464476720123e-02	
-9.474293647679852e-03	9.966912986291998e-01	9.993997029048456e-01	4.387419360064765e-03	
-1.028995332184982e-02	1.008763116260213e+00	1.000666160197877e+00	-2.510593060015109e-03	
-9.884157957725452e-03	9.530151913558293e-01	1.000777519718401e+00	-7.258994828246935e-02	
-9.986504516689559e-03	9.894351699343623e-01	1.000353698541337e+00	-5.550079659825449e-03	
-9.086107299624148e-03	1.005698007616344e+00	1.000524646410068e+00	1.092311373824120e-02	
-1.019437023269227e-02	1.017984093942744e+00	1.000420714480827e+00	-7.755774340349005e-04	
-8.832129253956147e-03	9.355786194181470e-01	9.998852493748150e-01	1.621572785647353e-02	
-1.032075795674772e-02	9.714472890179743e-01	9.988601570525864e-01	6.477694776272745e-02	
-1.096814486058776e-02	1.012735548143959e+00	9.995777099255948e-01	-4.785196824521117e-03	
-9.556405441035984e-03	9.273726375612117e-01	1.000293878444126e+00	-6.190545679968781e-02	
-1.015910999332206e-02	9.846749407499124e-01	1.000746509476246e+00	-4.209190974508956e-02	
-1.009916703980367e-02	1.013963952749669e+00	9.999632981503562e-01	-1.170457905116266e-02	
-1.049279794299092e-02	1.029526759012129e+00	9.994568801567880e-01	-5.088527622722053e-02	
-1.080142858736605e-02	1.035634318204487e+00	1.000505999398334e+00	-4.100689164400596e-02	
-1.040008261315117e-02	1.028112027074901e+00	1.000666205670365e+00	-3.229179770625261e-02	
-1.120846635434140e-02	1.016380487728726e+00	9.993395978608069e-01	-6.166662399629444e-03	
-9.394561016000743e-03	9.897816229476371e-01	1.000305403336671e+00	-6.222649767754597e-02	
-9.816883691936135e-03	1.006227676618611e+00	1.000699713720651e+00	-5.303798743913315e-04	
-9.562852928850559e-03	9.502261751061831e-01	9.999287812052291e-01	1.005263427570371e-02	
-9.918681565282566e-03	1.011662835531287e+00	9.993355662389418e-01	1.424348398667094e-02	
-9.735434812567400e-03	1.066187309605265e+00	9.999466820026545e-01	-4.280631357147160e-03	
-9.524765434949192e-03	9.410972568768768e-01	9.990246834858465e-01	6.492311755071352e-02	
-1.038277540251417e-02	9.981363772011561e-01	9.996632507369521e-01	-6.051927610176162e-04	
-1.076291765842741e-02	9.834878864644666e-01	1.000771789034865e+00	-3.729223467872970e-02	
-1.015954672970837e-02	1.002950850060104e+00	9.994806077988161e-01	-1.988820519721460e-02	
-1.088056429432929e-02	1.055558008688809e+00	1.000166616211766e+00	4.600596718648034e-02	
-1.036375913482434e-02	9.944662028025497e-01	1.000434837196036e+00	-4.153415538551114e-02	
-9.903075883394497e-03	9.792824440479528e-01	9.999843274228759e-01	5.258631393569836e-03	
-9.312576382728954e-03	9.622407794860373e-01	1.000523683652256e+00	-8.190084039295695e-03	
-1.051206973992301e-02	9.883956452176583e-01	9.994280668723516e-01	-5.594811346713190e-03	
-9.852959841341699e-03	9.918612860761697e-01	9.998177300276082e-01	3.362680446754548e-04	
-1.036099154022732e-02	9.043155444465844e-01	1.000008675985397e+00	-2.332512978034938e-02	
-9.575179511866594e-03	1.015518411866075e+00	1.000632156635271e+00	-2.417721318927802e-02	
-1.108646735683544e-02	1.113646861681113e+00	9.996875658952314e-01	1.151359261148897e-02	
-1.021813631590477e-02	1.003333452322235e+00	1.000282849043823e+00	-3.353845891995826e-02	
-1.000702852010432e-02	1.034403445597222e+00	1.000894955025907e+00	-7.335053274387854e-02	
-1.022888008647954e-02	1.024826029189413e+00	1.000495734675077e+00	-4.734297289216097e-02	
-9.895967497096866e-03	9.777048019199780e-01	9.996797652597570e-01	9.055088494854521e-03	
-9.718093952224498e-03	9.495609482709961e-01	1.000400375050974e+00	-3.820945247372692e-02	
-8.743595339600457e-03	9.230257638268782e-01	1.000897070700806e+00	-5.871265887334217e-02	
-9.562756070045768e-03	1.006845611849639e+00	9.982209093746872e-01	5.990200805308640e-02	
-1.009469747130486e-02	9.775777507327378e-01	9.997462334286915e-01	-2.033405263009342e-02	
-1.079604432876962e-02	1.074683595829418e+00	9.996741802351391e-01	3.241156759846608e-02	
-9.815644412282378e-03	9.850117766888243e-01	1.000032201554591e+00	-3.802334838360976e-02	
-1.054559890132831e-02	1.059827369622852e+00	9.985647849025208e-01	1.907431270344605e-02	
-9.399666795440841e-03	9.123142439379157e-01	1.000514160195816e+00	-4.872776667690350e-02	
-1.013435016108924e-02	1.044214086839441e+00	9.991782746604350e-01	2.776582151318853e-02	
-9.340662390559947e-03	1.009297650746915e+00	9.989175871186784e-01	6.650652946849223e-02	
-1.042494752693053e-02	9.709701334235641e-01	1.000232565883221e+00	9.716288748853356e-03	
-1.154679314927637e-02	1.059607029467549e+00	1.000046125476628e+00	-1.735351452468376e-02	
-9.628627077424956e-03	9.452371390666421e-01	1.000420105237431e+00	2.894441862282747e-03	
-1.019296028453399e-02	9.957488757329479e-01	9.999795727480090e-01	-1.347845080392731e-02	
-1.005360624823811e-02	1.045004559040710e+00	9.998342757237714e-01	-1.860263961757241e-02	
-1.009952695743707e-02	1.027345896066739e+00	9.987838263257824e-01	4.130563160282607e-02	
-9.370659990265644e-03	9.851091658682356e-01	9.999646191687664e-01	-4.272298940239905e-02	
-1.115637638531818e-02	1.025191341348328e+00	1.000479166382648e+00	-4.817051746723146e-02	
-9.488576666010072e-03	9.481355335018387e-01	9.991063146486067e-01	5.139168851734306e-02	
-1.019191759401875e-02	9.859954847046607e-01	1.000660962415263e+00	-1.511496253285284e-02	
-9.507864533083303e-03	9.789302452258253e-01	1.000867248216577e+00	-4.440985629571939e-02	
-9.894332774740534e-03	1.001994816069055e+00	9.998703742991361e-01	4.913549804615917e-02	
-9.187324611090472e-03	9.643960852273269e-01	9.997053487127322e-01	5.531989032653858e-02	
-1.037076770532774e-02	1.026036076838279e+00	1.000606627175805e+00	-3.694528201274524e-02	
-9.816279854198418e-03	9.931392796997166e-01	1.000708285273723e+00	-1.232168715379692e-03	
-1.030538376870504e-02	1.020638021651770e+00	9.994940142802602e-01	1.936819332152928e-02	
-1.013383133367491e-02	9.757294256243849e-01	1.000397055853249e+00	-5.882791020686775e-04	
-8.830012632089405e-03	9.048800305187511e-01	9.999487934138922e-01	-3.719807788338952e-02	
-1.133062479025495e-02	1.082180031048277e+00	1.000557735677342e+00	-7.280484387022676e-02	
-9.177712931118225e-03	9.461161391529628e-01	9.995025287435023e-01	1.145113572149832e-02	
-1.027383297205814e-02	1.047280010850548e+00	9.998310605530598e-01	-1.774889887089779e-02	
-1.008266850455273e-02	9.338462237311093e-01	9.995597033061285e-01	5.263218528305483e-02	
-1.121501420026321e-02	1.077913322045580e+00	9.998096529975609e-01	4.818897024077941e-02	
-1.060804066197366e-02	1.026043393244870e+00	9.994252938549189e-01	4.418716874798890e-02	
-1.055711272460199e-02	1.043118363114340e+00	1.000518682179945e+00	-1.893533170304632e-02	
-1.053716277080168e-02	1.096013280321573e+00	9.994834398480719e-01	1.236200857315196e-02	
-1.022301084362652e-02	9.729321419773442e-01	1.000142216557818e+00	-1.569580971553427e-02	
-9.351315265054391e-03	9.729116741275711e-01	9.996568647046169e-01	6.390036195585896e-02	
-1.045271009862839e-02	1.083873065483243e+00	9.986051336242753e-01	4.988975014078723e-02	
-1.072141917050242e-02	1.122244325611684e+00	9.999427881455784e-01	-4.192141227347682e-02	
-9.462510577543857e-03	9.771523611806472e-01	1.000407421307590e+00	1.574564036621236e-02	
-9.884726763781018e-03	1.022528937532423e+00	1.001019534695790e+00	-1.522828871209487e-02	
-8.825255785368379e-03	9.205600042400945e-01	1.000297718253217e+00	-3.958429381236695e-02	
-1.079108664476878e-02	1.036057643007988e+00	1.000236576904871e+00	2.216296988401040e-02	
-9.971637768664136e-03	9.709665105423342e-01	1.001060470219842e+00	-4.827563193500776e-02	
-9.545944965792639e-03	1.008849926037711e+00	1.000631873244956e+00	-1.992181621816220e-02	
-1.003447431604092e-02	9.950085817269895e-01	1.000135547542228e+00	-1.504718177837733e-02	
-8.618574936148911e-03	9.295801322816012e-01	9.987036237205820e-01	6.382102346585307e-02	
-1.144586110818923e-02	1.048700980662644e+00	9.982109391283921e-01	1.128046648605887e-01	
-9.853065788284638e-03	9.979770090806851e-01	9.985642766882207e-01	1.216513173578210e-01	
-1.052888331647125e-02	1.065300675244671e+00	9.996877727613384e-01	1.684913138609970e-02	
-9.612961047878520e-03	1.001929849146967e+00	1.000056525420280e+00	-1.698905194512615e-02	
-1.022382228964879e-02	1.054237108948407e+00	9.994545602763110e-01	7.005941666851197e-03	
-1.017674819411330e-02	9.746711914482223e-01	1.000723567743671e+00	-5.245848565551912e-03	
-1.041278641153300e-02	1.052723825603197e+00	1.000538926809172e+00	-4.266442299850723e-02	
-9.978505413196934e-03	9.813707468264740e-01	1.000854148571617e+00	-2.099532364436041e-02	
-9.627213074913927e-03	9.538873340720954e-01	1.000496872202300e+00	-9.666768863997393e-04	
-9.629474987427212e-03	9.740069086730699e-01	1.000290787833453e+00	-3.563394957514442e-02	
-1.044562795006871e-02	1.020468949263645e+00	1.001083746942414e+00	-7.074199199029038e-02	
-9.875162485057373e-03	9.990749052324973e-01	9.994225177973675e-01	3.522139604050108e-02	
-1.070469120888847e-02	1.063029852111828e+00	1.001535167935976e+00	-1.083474589988449e-01	
-1.066196524774730e-02	1.057857772133316e+00	9.998097742977886e-01	6.081828085415343e-02	
-9.570640389176420e-03	9.540681987156659e-01	1.001019412398430e+00	-5.893404576625964e-02	
-1.007189606238914e-02	9.380374799464049e-01	9.995137201983476e-01	8.824237948948098e-04	
-1.071389052780768e-02	1.063609865607545e+00	9.999871281945701e-01	-1.029571452104769e-02	
-1.038317612080410e-02	1.000618471986642e+00	1.000083853274788e+00	-3.850135480677513e-02	
-1.100314057179210e-02	1.063607476025777e+00	1.000035634141653e+00	6.641808503697646e-03	
-9.898264743354382e-03	1.031456660913982e+00	9.999466711336280e-01	2.239958897894537e-02	
-1.094135611585012e-02	1.067529829136124e+00	1.000526428848670e+00	-4.700002801493208e-02	
-9.982420785679801e-03	1.037287375912692e+00	1.000418171020609e+00	-3.806015683711882e-02	
-1.115038474755105e-02	1.071837779750717e+00	1.000020040123284e+00	-1.900235128617374e-02	
-9.429743288780185e-03	9.664858186771158e-01	1.000348208936387e+00	-1.745920172967467e-02	
-9.361070122779088e-03	9.760353331213255e-01	9.995680586021931e-01	-9.845206475799555e-03	
-1.088811768460757e-02	1.043198334729589e+00	9.991447823721196e-01	9.486894107703902e-03	
-1.006003260909848e-02	9.891132054479070e-01	1.001100269245440e+00	-6.021776040659011e-02	
-9.901474518326134e-03	1.033418840475005e+00	9.996339026457034e-01	7.482417391126908e-02	
-1.019128940349388e-02	1.074615141843740e+00	9.998615662519699e-01	1.847829971025208e-02	
-9.828985875729192e-03	1.013716717406070e+00	1.000350643440318e+00	1.593378617211455e-02	
-9.338218286949440e-03	9.187479471039161e-01	1.000140114129919e+00	-5.826528240343019e-04	
-1.090774754156255e-02	1.014223290115901e+00	1.000606596725858e+00	-5.062428279889629e-02	
-9.658974437733694e-03	1.008056017422400e+00	1.000882544976293e+00	2.545294823054516e-02	
-9.533117301958832e-03	9.878564345725009e-01	1.000551734701963e+00	1.007766575660092e-02	
-1.082860459716106e-02	9.786896694209356e-01	9.997576599092824e-01	6.388968673468812e-03	
-1.177704713321606e-02	1.013331756598562e+00	1.001411253058355e+00	-9.318485617312545e-02	
-9.343014914085349e-03	1.001831699400102e+00	1.000659496931829e+00	-8.504936795160362e-02	
-9.693989491938653e-03	1.037516976384576e+00	1.000001341071331e+00	1.031203831873158e-02	
-9.964127866160667e-03	9.492587757785325e-01	9.995105654448269e-01	2.768226832977725e-02	
-9.268492898443803e-03	9.482167594385050e-01	1.000771989197038e+00	-1.003960324861361e-01	
-1.001281414277990e-02	9.873807923681160e-01	1.000989339420048e+00	-8.006275150546414e-02	
-9.772693614921234e-03	9.670521563549359e-01	9.995562681459617e-01	7.594719620795325e-02	
-9.655340253947105e-03	9.935588094667347e-01	9.996053777852081e-01	3.183976074849824e-02	
-1.079934021940885e-02	1.025359314599664e+00	1.001078243212871e+00	-3.575451395620379e-02	
-1.006832067027065e-02	1.023822837321304e+00	1.000390786803965e+00	-3.361286206648925e-02	
-1.069117842284360e-02	9.862476070735376e-01	9.989704620688407e-01	2.645059492876570e-02	
-9.191572921948084e-03	9.312393312855588e-01	1.000434665528873e+00	-1.673458549736683e-02	
-9.763178386853550e-03	9.750893562476214e-01	9.996782014049634e-01	1.870734595533103e-02	
-1.004298276651066e-02	9.757955082916547e-01	1.000327656011704e+00	-2.590875002333787e-02	
-9.292837573921159e-03	9.683143563881359e-01	9.999249165066859e-01	3.027478798335898e-02	
-9.466662784800621e-03	1.016923256908819e+00	9.997150948097149e-01	-1.318989444176280e-02	
-1.027891816492469e-02	1.068390655378312e+00	1.000057209086184e+00	-4.186497828632849e-02	
-1.079994570405451e-02	1.016927591936351e+00	9.992250582176873e-01	5.987191803711506e-02	
-1.036278580225024e-02	9.816120560622830e-01	1.000491009677450e+00	-6.653654311025095e-02	
-9.396894509621815e-03	9.763320749588437e-01	1.000800311157997e+00	-3.431795353382528e-02	
-9.875001272129964e-03	9.964306864312794e-01	9.996428132725884e-01	4.642404779454885e-02	
-9.934887848335933e-03	9.618501713027724e-01	1.000033514594446e+00	-3.022516564759397e-02	
-1.004933505442746e-02	1.025731576373128e+00	1.000046440865421e+00	2.353247514570168e-02	
-9.595774450997619e-03	1.002971535785911e+00	1.000469192019551e+00	8.699149997059202e-03	
-9.754793529753794e-03	1.055474948521836e+00	1.000399943729835e+00	9.137809425163042e-03	
-9.988211605738435e-03	9.983631301742976e-01	1.000655141979491e+00	-2.013027087606023e-02	
-9.699305777108137e-03	9.925281236050747e-01	1.000466476530955e+00	3.297722051358641e-02	
-9.467332516476386e-03	9.765670747096362e-01	9.999258005916520e-01	-3.597913432266433e-02	
-1.040635954381195e-02	9.787433849447387e-01	9.986247476944894e-01	2.914027744540555e-02	
-8.920018995181397e-03	1.010263640243467e+00	1.000921341803391e+00	-5.672361615773166e-02	
-9.457225527974162e-03	9.404048090695404e-01	9.980275247090619e-01	9.206428078014169e-02	
-1.037747770844541e-02	9.713309610147371e-01	1.000321130601789e+00	-5.036209497520810e-02	
-1.069077620983163e-02	1.009914141535657e+00	1.000100475729528e+00	-1.850078531881373e-02	
-1.106909870207944e-02	1.053288551033305e+00	1.000339338693351e+00	-1.208084459776309e-02	
-1.091131185003999e-02	1.057456102723633e+00	9.994805347318926e-01	6.366822413275999e-02	
-9.663789514736325e-03	9.718150505914861e-01	1.000586492719318e+00	3.416916323140948e-03	
-9.875504022605446e-03	1.037385352080653e+00	1.001086261047457e+00	-5.745122896996913e-02	
-1.172490969960294e-02	1.079748877132145e+00	9.988794164930296e-01	5.866994971512803e-02	
-9.565419938117582e-03	1.014936241959346e+00	1.000389381790510e+00	-6.093516414555438e-02	
-9.518194809818253e-03	9.696287399652234e-01	1.000045186360188e+00	1.692954225533539e-03	
-1.027908656507140e-02	1.004422978071283e+00	9.995483659034049e-01	2.668264252129462e-02	
-1.100045899085587e-02	9.814206222198045e-01	9.994858395250631e-01	8.850666221152237e-02	
-1.040482998189495e-02	1.063383199563098e+00	1.000480342858045e+00	2.256965064215577e-02	
-9.080675544539219e-03	9.034348499870749e-01	9.992522208356934e-01	2.974818843610903e-02	
-9.810954482167520e-03	9.821969143134081e-01	1.000170867891326e+00	-3.924284998174853e-02	
-1.029199644565620e-02	1.014658425950481e+00	9.996853268249857e-01	3.420677483629001e-02	
-1.065970367986781e-02	1.027961745888074e+00	9.998668807270733e-01	-8.123937373962706e-02	
-1.012163389178923e-02	1.057676578907915e+00	9.996572028948947e-01	-3.309389027257151e-02	
-9.449082497097899e-03	9.768585224088492e-01	1.000097171788520e+00	5.326568433093208e-02	
-9.530882724805192e-03	9.213127572883678e-01	1.000181794228747e+00	-4.913373002465116e-02	
-1.039868637263696e-02	1.015517316618826e+00	1.000051672719608e+00	-2.161882430013198e-02	
-1.043390776388241e-02	1.005969998186785e+00	1.000272326568555e+00	-5.769824594491416e-02	
-1.098764095359218e-02	1.085597854314387e+00	9.994775318286878e-01	1.099324961441169e-02	
-8.928806717406968e-03	9.114452289156015e-01	9.995448918383064e-01	4.120491453410255e-03	
-1.091538665829992e-02	1.018740686027652e+00	1.000482505080631e+00	1.713925032361582e-02	
-9.888923162606653e-03	9.531318674261692e-01	9.997053783285339e-01	-6.493676629660369e-03	
-9.849416316471831e-03	1.013637885080656e+00	1.000328849172161e+00	-3.742301493682259e-02	
-9.394442774671184e-03	1.009461318689735e+00	9.998207747503381e-01	6.148232803495409e-02	
-8.904264402104239e-03	9.482606954885832e-01	1.000311914871457e+00	1.066125520820936e-02	
-1.019347755098680e-02	9.808134467658212e-01	1.001038109264221e+00	-4.594010517194897e-02	
-1.015036734125618e-02	1.010654718707615e+00	9.996551701117143e-01	8.512396211001701e-02	
-1.003779729993735e-02	1.010460490488577e+00	9.993494166320825e-01	3.330860072451263e-02	
-1.063362660339937e-02	1.019927211735200e+00	9.997857487675259e-01	5.992413628000858e-02	
-1.043945680835353e-02	9.925919406661482e-01	9.987286835367405e-01	5.570703209676375e-02	
-9.156385095624883e-03	9.617223595507524e-01	9.997067478477145e-01	-3.108711496612429e-03	
-1.047434713151338e-02	1.061351521279859e+00	9.993975897454993e-01	-1.850014320851409e-02	
-1.079778340483463e-02	1.022487887318749e+00	9.995369017371352e-01	-1.836182436530019e-02	
-1.015010861375111e-02	1.001727309562926e+00	9.991178435391268e-01	4.542838828787470e-02	
-1.042318868454455e-02	9.277357545135620e-01	9.986252923540135e-01	7.546845057580516e-02	
-9.385706450667915e-03	9.283874776945235e-01	1.000340060294587e+00	-2.180209056089923e-02	
-1.048587258947321e-02	1.003929425449122e+00	9.996437975511743e-01	-1.230841316706514e-02	
-1.044301302823612e-02	1.055427547364302e+00	9.996271082928786e-01	6.536591889955566e-02	
-9.572230319000967e-03	9.852197875170599e-01	1.000453932213871e+00	-3.378156646840548e-02	
-1.035853493512018e-02	1.075809620609071e+00	9.990070231067588e-01	6.140299896283796e-02	
-1.241348292120589e-02	1.069113590935026e+00	9.994904703523364e-01	1.626597011896238e-02	
-1.032362096287342e-02	1.022780815947883e+00	1.001030326092455e+00	-2.818293340558348e-02	
-1.043247516782997e-02	1.031254620295890e+00	9.995959325298940e-01	4.474371814406682e-02	
-9.106806246059872e-03	9.275628748726220e-01	1.000639269254749e+00	-5.135510343223640e-02	
-9.551513775269110e-03	1.007957216220897e+00	9.996830888816999e-01	1.172113064355119e-02	
-9.194966206134681e-03	9.493767924027947e-01	9.994175642744710e-01	4.560072051491840e-02	
-8.567098984777873e-03	9.012073003654307e-01	1.001256925587687e+00	-7.805231038191658e-02	
-9.224032464723111e-03	9.252658909836246e-01	9.989059718246970e-01	8.108073038621970e-02	
-9.982955619966687e-03	9.848446940507662e-01	9.996914698783289e-01	-3.959858781787582e-02	
-9.885550677415039e-03	1.019412251004868e+00	1.000311052191555e+00	-1.236945188164726e-02	
-9.999580184348118e-03	9.880492986879383e-01	9.996098780540881e-01	-5.718762923929151e-03	
-1.016347849271484e-02	1.004428599133813e+00	9.999017933521026e-01	2.393660944220091e-02	
-9.936452694729918e-03	9.838151803308145e-01	1.000363995302172e+00	-2.170164938068559e-02	
-1.016333085339436e-02	1.047407205768576e+00	9.997397488970254e-01	4.340438074848976e-04	
-9.716711401603458e-03	9.855310725538112e-01	1.000360463586748e+00	-1.181611773398115e-02	
-9.997780399715519e-03	9.956337041885968e-01	9.990537013710268e-01	2.816591171925126e-02	
-9.763102269816996e-03	9.332727543363939e-01	9.995165316398533e-01	9.279353312347086e-03	
-1.109478514845503e-02	1.034216636154347e+00	1.000328088623458e+00	2.373188980085175e-03	
-9.759011029419245e-03	9.385514075099890e-01	9.996199312959793e-01	-2.969889700427264e-02	
-9.470384285481423e-03	1.005812802655134e+00	1.000653999588566e+00	-5.210963517923593e-02	
-1.024233822879613e-02	9.818268096594943e-01	9.999407477563593e-01	2.255092474430843e-02	
-9.699393874061582e-03	9.650057614947747e-01	1.000351541075420e+00	1.874779727737208e-02	
-1.102693752268412e-02	1.090400484743353e+00	1.000299540061580e+00	-1.676100146074458e-03	
-9.655651412100758e-03	9.634993461021847e-01	1.000484987810013e+00	-3.727682301959877e-02	
-9.344959065621432e-03	9.515771582424509e-01	9.996193767539536e-01	-9.683844855204795e-03	
-1.116978309525885e-02	1.051764468929857e+00	9.992871435406810e-01	6.296229811105011e-02	
-9.375003913396306e-03	9.773882686726211e-01	9.997908268398790e-01	1.856245355283689e-02	
-1.060513920422333e-02	1.021502481310587e+00	9.997342617686750e-01	8.655782271891833e-02	
-1.089275494531931e-02	1.060092710605176e+00	1.000206170364390e+00	2.003841107464200e-02	
-8.889387933363628e-03	9.187926545427981e-01	9.989159476263008e-01	1.532648535967680e-02	
-1.038118307254380e-02	9.994159309127792e-01	1.000184004472416e+00	5.014534250616612e-02	
-9.870024916071489e-03	9.711965210567108e-01	9.995259585056337e-01	1.015156306071902e-02	
-1.132718938757267e-02	1.040109489028213e+00	1.000531524183711e+00	-5.275331410922685e-02	
-1.049498200532480e-02	1.033435994531947e+00	9.997692770059997e-01	1.727212523257978e-02	
-9.496984519527530e-03	9.462371921774728e-01	1.000913708863856e+00	-6.145382895044630e-02	
-9.244141734921323e-03	9.632362901447037e-01	1.000060531542244e+00	-5.301324271246229e-02	
-9.480262406864635e-03	9.082917842140205e-01	1.000755027580767e+00	-9.574730730648492e-02	
-9.257683412712875e-03	9.905588245022178e-01	9.992707140394680e-01	2.883111687204691e-02	
-9.222346457812721e-03	9.188482608768263e-01	1.000583642395989e+00	-3.521072037179123e-02	
-9.750424554571658e-03	1.045474701577370e+00	9.994406100111278e-01	-2.636849693270828e-02	
-1.035134857742584e-02	1.024431952347205e+00	9.991272109601507e-01	1.505037160797330e-02	
-9.561149560122594e-03	9.618409381463560e-01	1.000188878692439e+00	-3.681787584869543e-02	
-9.625172396491842e-03	1.056410113903757e+00	9.998955567273258e-01	3.493261101146861e-02	
-1.017828555768333e-02	9.635787225228458e-01	1.000399814958400e+00	-1.960133098108816e-02	
-9.002333522945513e-03	9.872095621856276e-01	1.000917513873665e+00	-4.683792633167838e-02	
-9.424315434681956e-03	9.928548429365947e-01	1.000858047458121e+00	-7.129331930053029e-02	
-1.124657599039012e-02	1.064710388002003e+00	9.991038952223306e-01	3.528895221034317e-02	
-9.919506121138205e-03	1.019297280880886e+00	1.000423248010680e+00	-5.625205202627780e-03	
-1.034966098797453e-02	1.004026366323856e+00	1.000582391606073e+00	-1.561768030023267e-02	
-9.300546731839976e-03	1.027652488496855e+00	9.998066586998438e-01	-3.261160514488884e-02	
-9.823192549146483e-03	1.033687832422905e+00	1.000303479189940e+00	3.887192352373466e-02	
-1.034500744794765e-02	9.709682326553621e-01	1.000145756830310e+00	1.220459807336437e-02	
-9.435540225714235e-03	9.776641445320926e-01	1.000694482891982e+00	-4.270900761279320e-04	
-1.016593687517599e-02	9.858156599450985e-01	1.000072474567336e+00	-3.907740786062461e-03	
-9.863159260395821e-03	1.032765508270767e+00	1.000264914013033e+00	-6.011739302826231e-02	
-1.029641657213859e-02	9.637309430594537e-01	9.988019670351800e-01	2.392121414830610e-02	
-9.415458129813722e-03	9.840685119393602e-01	1.000352230896476e+00	-3.084564590490902e-02	
-9.860226528035828e-03	1.006986458487188e+00	1.000649141872005e+00	-2.660833250610370e-02	
-9.720576224436832e-03	9.554363742369133e-01	1.000776656015819e+00	-7.889648629603283e-02	
-9.631758791049851e-03	9.328574864092091e-01	9.994558539625453e-01	7.437418302390468e-03	
-9.963218155907125e-03	9.767927867376817e-01	1.000464397416233e+00	1.116220070909128e-02	
-9.412201700021423e-03	1.066966697395333e+00	1.000395079187997e+00	-4.578177337974783e-03	
-9.896307882360450e-03	9.814304857508411e-01	1.000412027454513e+00	-4.282160914068209e-02	
-1.029208976244738e-02	1.094529277719571e+00	9.998251941131023e-01	-2.017068795192731e-02	
-9.464730936329758e-03	9.545352780513376e-01	1.001446965243923e+00	-6.915005780084259e-02	
-8.224632822922866e-03	9.146371022461068e-01	1.000270644544374e+00	2.848968223473993e-02	
-8.830239703873992e-03	9.560749940139177e-01	9.998138416611366e-01	-4.147705253097350e-02	
-9.663112084754451e-03	1.005824578186463e+00	1.000569244476954e+00	1.662685055534294e-03	
-9.265905692435870e-03	9.353490516622761e-01	9.993178248610161e-01	3.780383761863040e-02	
-9.592516010310234e-03	9.710606169546349e-01	1.000168877215816e+00	-8.072638346990187e-02	
-9.750228432959080e-03	9.973823808791159e-01	1.000340303050902e+00	-3.422752228684751e-02	
-1.059020569925171e-02	1.032742448874686e+00	9.992896850612871e-01	5.329880245128877e-02	
-9.920910012418337e-03	9.888562531069927e-01	9.992717896110758e-01	6.597347941480770e-02	
-8.523016455085540e-03	9.121007777862025e-01	1.000510650031810e+00	1.650681201817277e-02	
-9.845648902267487e-03	1.007211658720510e+00	1.000784531378539e+00	-9.628073892441898e-02	
-1.081227992793053e-02	1.045160793431597e+00	1.000392708576586e+00	-1.102559906551174e-01	


==> fig_dispersion2_reduced2.dat <==
real_omega	real_a	imag_omega	imag_a	
-7.420953568135587e-03	7.824709108906650e-01	1.003258489964531e+00	-1.948302874095935e-01	
-1.124626382195099e-02	1.151693912606710e+00	1.000483719737342e+00	-9.847997042521983e-02	
-1.336025862731294e-02	1.370207066295698e+00	9.996911622196644e-01	8.501728396919105e-02	
-1.095352537504622e-02	1.074165154011125e+00	9.971235045011931e-01	1.620549154828990e-01	
-1.101804302707759e-02	1.068498135659936e+00	1.000996706335159e+00	-1.269636303603176e-01	
-1.163255079852571e-02	1.098944280567494e+00	1.002805722860389e+00	-3.257035688272857e-01	
-9.069500275490770e-03	9.448179755889684e-01	1.002319632392548e+00	-1.387858839933514e-01	
-9.907069260723067e-03	1.060478151027900e+00	9.989953014424120e-01	4.545644535581382e-02	
-9.872694949318160e-03	8.965179249539029e-01	1.002365184692888e+00	-1.875130314529196e-01	
-8.442738069087331e-03	8.586372821128724e-01	9.987399775247956e-01	1.640320953526987e-01	
-8.113412525694697e-03	8.436133996369971e-01	9.988013128740776e-01	1.604207624850470e-01	
-1.342235013768902e-02	1.310393770929150e+00	1.002314008498523e+00	-2.402055659850484e-01	
-1.027290376507321e-02	1.037134917833904e+00	9.987620749643011e-01	1.680607133450930e-01	
-9.462252856265795e-03	9.614502020218270e-01	1.000609633229914e+00	-3.338752540616954e-02	
-9.356081967046225e-03	1.043440431507248e+00	9.993122147004319e-01	4.581387782253118e-02	
-8.566546667902419e-03	9.352060001402706e-01	9.987918062473203e-01	1.840901386618768e-01	
-1.134383787012661e-02	1.210277425914868e+00	9.993449127320313e-01	4.769391516978432e-02	
-8.506227164510400e-03	9.618226423267459e-01	9.986156923264849e-01	1.652421328507312e-01	
-9.297885362505363e-03	9.753961603877305e-01	9.998627764510161e-01	8.992622760271950e-02	
-9.831631038408613e-03	9.640218330125909e-01	1.000755109617047e+00	-1.069516518233028e-01	
-1.140621321807604e-02	1.158752893751355e+00	9.985417910997998e-01	1.016487154243174e-01	
-9.731080169525447e-03	8.305607336821378e-01	1.001133163448489e+00	-2.761925547659497e-02	
-7.444764638622827e-03	7.950670625451887e-01	9.996262910627213e-01	3.578161160828029e-02	
-7.663342379816490e-03	7.527001876403064e-01	9.997979943026495e-01	6.624767347928019e-02	
-7.139470665890038e-03	7.782067281152417e-01	9.976032317906763e-01	1.755273945516605e-01	
-8.185212122257000e-03	7.960824510897395e-01	1.001861344543719e+00	-2.066190803271206e-01	
-9.940219643909662e-03	1.030060813985704e+00	9.990067581721491e-01	1.114334937858547e-01	
-9.177926344546276e-03	8.236086596448851e-01	1.002781359410883e+00	-1.700705765708345e-01	
-1.371629969795055e-02	1.382200699275189e+00	9.986896038973099e-01	1.098755131280893e-01	
-1.343507116608518e-02	1.301694703878217e+00	9.982524668655546e-01	4.990245754142553e-02	
-7.675036215992689e-03	7.518150679817434e-01	9.989627209003149e-01	8.429184764327860e-02	
-9.195248584463885e-03	8.795943386734099e-01	1.002811866589450e+00	-2.289869567288257e-01	
-1.053705970529988e-02	1.201318666195650e+00	9.953321105350492e-01	5.224524135827120e-01	
-7.016194810497276e-03	7.769660897293716e-01	1.000132327099972e+00	-5.910756860789557e-02	
-1.054941942423855e-02	1.064413539394493e+00	9.982613036804728e-01	1.715728954856288e-01	
-7.419547805549227e-03	7.830099464480476e-01	9.991474034424348e-01	7.902454772956820e-02	
-1.048306500219017e-02	9.807225706535925e-01	1.001601506527757e+00	-1.021373230278398e-01	
-1.162253948224197e-02	1.130923676624747e+00	1.002624615225518e+00	-2.411363149149450e-01	
-9.967326040158469e-03	9.264025678232707e-01	9.969862597435685e-01	2.517594941284491e-01	
-8.444877107168116e-03	9.552758636540505e-01	1.001080194838359e+00	-1.877769391412161e-02	
-8.063765837762785e-03	8.949909651571205e-01	9.987670188217237e-01	1.806296567790286e-01	
-1.310735972677362e-02	1.362086708434187e+00	1.000141127941402e+00	-8.081540855310913e-02	
-1.056144376385535e-02	1.081581895448967e+00	9.995511439453110e-01	5.155560346883014e-04	
-6.502584291019139e-03	7.038029223596934e-01	9.992759705047821e-01	6.431639484010698e-02	
-1.255636409461176e-02	1.301061250984918e+00	9.977583061141528e-01	9.648107821965519e-02	
-8.191988314140286e-03	8.049060794242959e-01	1.002028076673448e+00	-2.401897777214662e-01	
-8.932007470117733e-03	8.641783524458534e-01	9.995348901430652e-01	6.020029752842521e-02	
-1.277994980213345e-02	1.298713657151583e+00	1.000305883069948e+00	-9.709797705397136e-02	
-9.688093904411653e-03	9.768205067357960e-01	1.002091834080705e+00	-1.797462199934894e-01	
-9.261703638046610e-03	9.900416419811862e-01	9.982806252453733e-01	2.151535724584229e-01	
-6.156795814707542e-03	6.803746911196030e-01	9.993124133807136e-01	1.216548105279539e-01	
-9.841319361514658e-03	9.461299140879816e-01	1.001851628891782e+00	-1.362134731503852e-01	
-8.649956029770174e-03	8.964354454281305e-01	1.002615980465224e+00	-2.462095385834732e-01	
-9.864969998722148e-03	9.371717906331795e-01	1.001134764011306e+00	-9.946958304561586e-02	
-1.000665737349745e-02	1.152679078311029e+00	9.995380670616277e-01	4.692892259667799e-02	
-8.369490132301647e-03	9.399217443971893e-01	9.994414661088820e-01	6.794053593507880e-02	
-9.808598284390756e-03	9.568374914935943e-01	1.001705428174259e+00	-7.896603744935825e-02	
-1.227939317134354e-02	1.050553671294862e+00	1.000495061842246e+00	-1.387313974689461e-02	
-1.028002816902168e-02	1.099142944823591e+00	1.001300911672961e+00	1.172746092101483e-02	
-8.042013732879341e-03	8.526912354312814e-01	9.998302352332159e-01	2.441630510465544e-02	
-1.079206049152501e-02	1.080808196715652e+00	9.985647698032950e-01	1.895096977138615e-01	
-1.144314287859442e-02	1.139683522081396e+00	1.000066242389424e+00	-7.506633352976032e-02	
-7.657336527173053e-03	7.853187480086941e-01	9.996473004580502e-01	3.323316693234362e-02	
-1.053834152113435e-02	1.011978480797530e+00	1.000309201044088e+00	-3.645117305064677e-02	
-1.331896516835425e-02	1.257949895395102e+00	1.001801645026101e+00	-3.152899770854445e-01	
-1.474044775828471e-02	1.299583246599602e+00	1.001327254854330e+00	-1.799546547382183e-01	
-9.154673784997956e-03	8.919112080035803e-01	1.001848717815171e+00	-1.774577402082095e-01	
-9.893795260940585e-03	1.001781177108072e+00	9.977275558169508e-01	2.754704937954421e-01	
-7.533949458575714e-03	7.804366065582093e-01	9.990794805375500e-01	1.811850560455615e-01	
-1.008643057184519e-02	9.684721342619255e-01	1.002543648411032e+00	-2.667354861562845e-01	
-1.318324297733770e-02	1.290827500767269e+00	1.001970693668978e+00	-2.101986367844827e-01	
-5.948759999738465e-03	6.241713025024056e-01	1.002999613209081e+00	-1.573301256958614e-01	
-1.132301903799126e-02	1.127109294036002e+00	1.000519376934024e+00	6.800026730983456e-02	
-1.242527766574109e-02	1.209222243775919e+00	9.974874768189422e-01	1.772424889807231e-01	
-9.149877803988047e-03	9.726332499831696e-01	1.000718919780403e+00	-6.248439912317474e-02	
-9.921066094175313e-03	9.423634310187193e-01	1.001591302520600e+00	-1.551544836942058e-01	
-7.472690323797002e-03	7.264818489929834e-01	9.996995731778241e-01	6.342954753317151e-02	
-9.939639361775856e-03	8.861272815532902e-01	1.003452992726128e+00	-3.184088952440324e-01	
-1.046070373049873e-02	1.040028134865687e+00	9.980666918504034e-01	1.413961291833055e-01	
-1.161873325292516e-02	1.127074715725445e+00	1.000995338775363e+00	-1.508353316248399e-01	
-9.326828348272011e-03	1.013768689854106e+00	1.000001055378202e+00	1.756316932716322e-02	
-1.207737042810627e-02	1.232439271861500e+00	1.001929867772320e+00	-2.363520053187120e-01	
-8.009848740187075e-03	7.838992198224669e-01	1.000045477425487e+00	-5.751172564473834e-03	
-1.027491369360128e-02	1.086328875738795e+00	9.990921551337084e-01	-1.099607857881075e-02	
-1.065429609519989e-02	1.115158122538818e+00	9.995219154888314e-01	3.285025972941657e-03	
-8.294360580363170e-03	8.480973767272554e-01	9.993042674702860e-01	1.336496945874633e-01	
-9.253042003230860e-03	1.008690514282042e+00	9.998205187388203e-01	3.824312188266120e-02	
-9.656152465757156e-03	9.590966256874291e-01	1.001915322641695e+00	-1.507364037801054e-01	
-1.390944657800406e-02	1.510729835399509e+00	9.972222385858333e-01	1.580653331673472e-01	
-9.627907730383621e-03	1.033096495463617e+00	9.998558090002809e-01	-3.981486627633409e-02	
-9.807995200279092e-03	9.275380679921673e-01	1.003359467824764e+00	-2.482345926531731e-01	
-7.980016975114355e-03	7.889123624792673e-01	9.991236635643275e-01	1.225939039082914e-01	
-9.660985788858899e-03	9.813811075907178e-01	9.987837189358459e-01	1.908166673296330e-01	
-8.398377911343137e-03	7.792132267002191e-01	1.000682932943618e+00	-1.029443303762218e-01	
-1.125981418653470e-02	1.167946417061652e+00	9.983325343757631e-01	5.355033736608099e-02	
-8.857652078743941e-03	8.630421475159759e-01	1.000636152950949e+00	-1.200666083366583e-02	
-6.403876258932305e-03	6.842007266625335e-01	9.985501707415139e-01	1.887130164969256e-01	
-9.902355874130082e-03	9.635271792426432e-01	9.988972862350535e-01	7.542851960667231e-02	
-1.066373138416998e-02	1.169753896429172e+00	9.955284798468516e-01	4.034704454228288e-01	
-1.573187462065373e-02	1.467878493337355e+00	9.993042844566383e-01	4.380465697707533e-02	
-7.156844142895176e-03	7.823531382399816e-01	9.986202816205991e-01	1.976539529231198e-01	
-1.145019662494986e-02	1.221661094613841e+00	9.994596803278347e-01	1.668084384915035e-01	
-9.955199228265614e-03	1.016115236350546e+00	1.001181883347805e+00	1.153390270089372e-02	
-7.456316141217216e-03	7.499116516672610e-01	9.978500343725338e-01	1.160188114330907e-01	
-1.520064706844623e-02	1.457555677003430e+00	1.003911300813952e+00	-4.290874245053213e-01	
-1.140399341712654e-02	1.010695251303310e+00	1.001247776279261e+00	-1.284711106528378e-01	
-1.167980521085503e-02	9.991311957883174e-01	1.003038314308561e+00	-3.380809022137123e-01	
-8.424178582304270e-03	8.149721089988111e-01	1.001090392152728e+00	-5.158560295972133e-02	
-9.863382869736575e-03	1.037910150421818e+00	1.000388327943935e+00	-6.418075888463264e-02	
-8.928904062333298e-03	8.830342313247909e-01	1.000622656851176e+00	1.617967025383481e-02	
-8.440347281420435e-03	8.967850122062229e-01	1.000481226282098e+00	-5.041996943159546e-02	
-8.947522102891799e-03	8.583981788669371e-01	9.999575818058298e-01	5.173501864572785e-03	
-8.168869315211711e-03	8.068019535695619e-01	1.001966579130946e+00	-1.661824496228455e-01	
-1.085690046059670e-02	1.113547458434581e+00	1.000402311312284e+00	-3.122709682146386e-03	
-9.843796618048524e-03	9.337955554309122e-01	1.001391462674836e+00	-1.429497749808351e-01	
-8.303150331637133e-03	8.341955224288341e-01	1.001697160920196e+00	-1.052377506559111e-01	
-1.195138854118281e-02	1.041163358676897e+00	1.002350403293272e+00	-2.902249759430486e-01	
-8.556342279678306e-03	8.661266250870183e-01	1.000839224717724e+00	-5.355441135192653e-02	
-1.334007044911308e-02	1.318015267882631e+00	9.980275777006674e-01	9.250877764615471e-02	
-1.009146738569586e-02	1.026200723618438e+00	1.001433941834929e+00	-1.745433937024582e-01	
-1.253326546593920e-02	1.266828107245754e+00	1.002731713503162e+00	-3.145742420129872e-01	
-8.999518027358619e-03	8.777094999010993e-01	1.001446872528011e+00	-1.034480576249277e-01	
-8.841058827830720e-03	9.447903405747176e-01	9.976444202759289e-01	1.282266402131901e-01	
-7.085393294189900e-03	7.470356379663449e-01	1.002199696126534e+00	-1.468758036386097e-01	
-8.549112956379199e-03	8.891894840108338e-01	9.995307240064190e-01	1.506045219836701e-02	
-1.226669977748189e-02	1.153623126360403e+00	1.000805335176872e+00	-1.657397733196501e-02	
-1.041019766076503e-02	1.161781436273092e+00	9.967157310846146e-01	3.293537617641644e-01	
-8.863269439250645e-03	8.669795116785530e-01	9.996691522311841e-01	8.959701265691639e-02	
-1.215875418192669e-02	1.222536085162141e+00	1.001333514083659e+00	-1.829856435662569e-01	
-7.931670970524777e-03	8.262421585117253e-01	9.972950642234988e-01	3.270841598602485e-01	
-9.730653801584816e-03	8.552034539746034e-01	1.001445718624368e+00	-6.931209185153002e-02	
-8.327917322711405e-03	8.011784177119088e-01	1.000472671073912e+00	3.642335276482152e-02	
-1.095391969762540e-02	1.061706444057391e+00	9.974737577935745e-01	1.752383896054953e-01	
-1.262533871068240e-02	1.168718911729963e+00	1.000487218168900e+00	-2.164667182027396e-01	
-1.362215800557660e-02	1.179855698450194e+00	1.000740455911749e+00	-4.402098978561245e-02	
-1.042997757699976e-02	8.684891384035246e-01	1.003028978853162e+00	-2.961577682189636e-01	
-8.477407656297431e-03	8.920179291650199e-01	9.998081631586409e-01	-1.061380119727705e-03	
-1.042515169672707e-02	1.038058434120295e+00	1.000700686433338e+00	-4.301016561843035e-02	
-1.141601729500238e-02	1.000972253021170e+00	1.002106914766951e+00	-2.089777776893498e-01	
-7.732761168522832e-03	8.639900434543398e-01	9.976600756701908e-01	3.156310819502213e-01	
-8.860291305028883e-03	8.542085410993711e-01	1.001011212706903e+00	-1.310349707260402e-02	
-1.086369476924994e-02	1.001724032023808e+00	9.997142028292034e-01	4.552965745705879e-02	
-1.104737730956723e-02	1.039509566613005e+00	1.000764498538411e+00	-2.733205326226749e-02	
-1.513745213644731e-02	1.438719917548105e+00	9.980566115992424e-01	7.054763360591775e-02	
-7.762460696966384e-03	7.539557537767089e-01	1.000948262232314e+00	-4.316825627163176e-02	
-9.698608721381997e-03	1.017399965182693e+00	1.001647652998034e+00	-2.419552172516302e-02	
-9.864942674430038e-03	1.035095463454613e+00	9.999883766193844e-01	4.414028525006493e-03	
-8.626524945004255e-03	8.512387700125225e-01	1.000504174332038e+00	3.255053520960286e-02	
-9.305260385572875e-03	8.550345623932649e-01	1.002759468231339e+00	-2.116585866721692e-01	
-1.002507143195883e-02	9.746413429885730e-01	9.990216468884631e-01	1.071365412302430e-01	
-8.808667550047986e-03	9.227289833976648e-01	1.000488143952089e+00	-2.742907528026004e-02	
-9.011999654310585e-03	8.744419365631403e-01	1.002686607776381e+00	-2.225135454981062e-01	
-1.291551975685760e-02	1.186785561659141e+00	1.000466217067294e+00	-1.218514989895393e-01	
-1.126209026948239e-02	1.270084678776583e+00	9.961951582038046e-01	3.457944176900836e-01	
-1.049353701499594e-02	9.916654744390612e-01	1.003994045319872e+00	-4.282070700209883e-01	
-7.460439577289383e-03	7.900837652122386e-01	1.000252490049657e+00	3.712187724550352e-02	
-1.033950861475450e-02	1.050287377003860e+00	9.980681866572269e-01	1.703999062955693e-01	
-1.035486198650612e-02	1.067681965584212e+00	9.987342153412978e-01	8.885142318895062e-02	
-8.451567572636093e-03	8.868002660352993e-01	9.995599469904217e-01	5.218684855883397e-02	
-7.551852084966024e-03	7.765733788697827e-01	9.994932201259571e-01	6.693027214841248e-02	
-8.123715286040053e-03	8.149571436538997e-01	9.976173230694170e-01	2.059522876652129e-01	
-1.329146413622078e-02	1.338086789640008e+00	9.977075469700105e-01	3.951935304086788e-02	
-1.004296272021736e-02	1.001939602615163e+00	1.000393040832249e+00	-6.283900160686212e-02	
-1.501977940399807e-02	1.392481075108256e+00	1.001346115457040e+00	-1.782981908868954e-01	
-1.018945350123004e-02	9.802926070944108e-01	1.000160758315509e+00	9.924376065661386e-02	
-8.918597255964601e-03	7.893314557871609e-01	1.001264157771159e+00	-7.363447905384032e-02	
-1.080753005372901e-02	1.214339005020590e+00	9.963254397367084e-01	2.716165014307854e-01	
-7.589821264700604e-03	7.863658171403481e-01	1.000798460159438e+00	-4.336391018526928e-02	
-8.384538162397705e-03	9.018011655580985e-01	1.001083487660539e+00	-8.448397392293562e-03	
-9.150009260584652e-03	9.801363296240795e-01	1.000570434852398e+00	-5.750621155254691e-02	
-1.104626347692591e-02	1.112803016021186e+00	9.997451443490544e-01	2.235280163299993e-02	
-1.581356745169749e-02	1.414926703094873e+00	1.003846542148442e+00	-3.588351817622278e-01	
-1.454196180034328e-02	1.534253696705907e+00	9.958296881920393e-01	3.697535583860468e-01	
-1.154707632968430e-02	1.115364831985860e+00	9.965451434366401e-01	3.015196881311710e-01	
-8.714794034911870e-03	8.823074527298855e-01	1.002137408680624e+00	-1.424206424365326e-01	
-9.122402524480473e-03	9.485800389022225e-01	9.985022413187435e-01	1.213291568881040e-01	
-1.379351883268511e-02	1.362169983222020e+00	9.998273751402629e-01	-6.668289689874875e-02	
-1.060447988376186e-02	1.034992355331451e+00	9.964306875317125e-01	2.892566895124475e-01	
-9.495070703559106e-03	8.917409288397070e-01	1.000255339586725e+00	-1.022936512548394e-01	
-8.790022195589242e-03	9.580502759759333e-01	1.000183767497665e+00	-3.626330193349109e-02	
-1.019755317154660e-02	1.043534091441509e+00	1.000298121572318e+00	-4.321388799434230e-02	
-8.712281627505368e-03	8.831758418204956e-01	1.000670829086867e+00	-8.706164327135334e-02	
-7.583678657925858e-03	8.050021714239901e-01	1.001855055811797e+00	-8.714287362324975e-02	
-1.038146712923881e-02	1.103398590674582e+00	9.993092230957534e-01	2.605027431440445e-02	
-1.024092531156572e-02	9.827851463009912e-01	1.000066423540491e+00	-7.360317465064091e-02	
-1.378887630770697e-02	1.400521014148529e+00	9.988724230025473e-01	4.553210421703436e-02	
-1.185043934206301e-02	1.228349726434370e+00	9.998046060848649e-01	9.416453671709206e-02	
-1.045922452710455e-02	1.072768265464698e+00	9.990118387154845e-01	8.346845027733232e-02	
-8.336538121572425e-03	8.682535642331713e-01	9.992249460022574e-01	8.148551005377994e-02	
-1.036576067888717e-02	1.013464595503892e+00	9.998307207394761e-01	4.387354821154926e-02	
-1.009445523730348e-02	9.981470335543557e-01	1.000217489411467e+00	-3.633217565796138e-02	
-8.989691771488008e-03	9.339353965638023e-01	9.982326216001532e-01	1.458985187957996e-01	
-7.793625325563412e-03	7.631097852638274e-01	1.001156485464219e+00	-6.259164863228268e-02	
-7.100920766495180e-03	7.413952383973605e-01	1.001743045879008e+00	-1.599857289898020e-01	
-1.128015649920635e-02	1.062464313986871e+00	1.002894523864530e+00	-2.484203522843328e-01	
-1.073074782596474e-02	1.116200224997762e+00	9.997450617340452e-01	-8.989932975794050e-02	
-1.075379815649681e-02	1.093257278775691e+00	1.000211509680811e+00	-9.222455262369890e-02	
-9.800286895666253e-03	9.772654994280880e-01	9.952689851514676e-01	5.101235902666299e-01	
-1.071910810885269e-02	1.097375965346889e+00	9.976350627530887e-01	2.364145724612899e-01	
-1.208341003554870e-02	1.305633592755372e+00	1.002308913540189e+00	-2.374997065524324e-01	
-9.523411958145340e-03	1.020678549975702e+00	9.993295035145118e-01	5.486570408454054e-02	
-9.955190062076872e-03	9.949271953014537e-01	1.001352183493154e+00	-1.469539032894556e-01	
-6.100563313281234e-03	6.253991112718593e-01	1.000070875155526e+00	-1.903313094257675e-02	
-7.930333299666430e-03	7.657766568602639e-01	9.998515466137848e-01	1.122085001943509e-01	
-1.062947138272350e-02	1.064392981745439e+00	9.978903308102998e-01	7.200486831409020e-02	
-9.193840001920327e-03	9.898137023992347e-01	9.991724997446259e-01	8.029231686163027e-02	
-8.427240693165774e-03	8.616721095022756e-01	1.000101117365696e+00	8.549136166000341e-02	
-1.035489061305698e-02	1.091230147966589e+00	9.973162392064194e-01	3.445023363647028e-01	
-5.264158440311807e-03	5.802965680078572e-01	9.980107052267355e-01	1.953983818739309e-01	
-9.594619515943741e-03	8.899055129919573e-01	1.002300297895354e+00	-1.346886068656861e-01	
-1.203455860455642e-02	1.131455744820521e+00	9.989411820848311e-01	2.222445561630533e-02	
-9.668177812534031e-03	9.281719426021579e-01	9.974885529154126e-01	2.707825792925319e-01	
-1.313618860519448e-02	1.412845357091402e+00	9.999279423792118e-01	-8.599418854741663e-02	
-8.188238074830004e-03	8.802088099803098e-01	9.983982887115449e-01	1.140591937893076e-01	
-1.026801458510392e-02	1.013493512351554e+00	1.000888107907040e+00	-8.020654750670564e-02	
-6.762213069165879e-03	6.916943185432357e-01	1.003229455421734e+00	-2.075467274219523e-01	
-1.117456908715607e-02	1.004122297529633e+00	1.000398947263108e+00	-4.709689053005958e-02	
-1.013819381381380e-02	9.759197431694013e-01	9.977012590380603e-01	5.784897770168461e-02	
-7.552631217630841e-03	6.874550919794461e-01	9.997615587499030e-01	3.080708412232622e-02	
-7.207147341431967e-03	7.574487483181612e-01	1.000205867222955e+00	2.337387562392343e-02	
-1.408624889358491e-02	1.374412153628521e+00	1.000407094034372e+00	-4.459869191693353e-02	
-8.539681524540431e-03	8.784991314660495e-01	1.000158149318654e+00	-1.494760569695615e-02	
-7.529700338381863e-03	8.444921643975543e-01	9.995404578259138e-01	8.315814258606979e-02	
-9.124284631636793e-03	8.584018172418100e-01	9.999853950514183e-01	-4.075912129114291e-02	
-8.459927148009264e-03	8.499446462960620e-01	9.977636108006677e-01	2.649690458027001e-01	
-7.394868919251248e-03	7.898617398658000e-01	9.989781680020254e-01	4.367566268892081e-02	
-8.628440640143035e-03	8.684337985319234e-01	1.002303011537786e+00	-2.119775630517816e-01	
-1.392272529416441e-02	1.409332210004428e+00	9.992307129182501e-01	3.033552689028492e-02	
-9.653777358456904e-03	9.880708353611091e-01	9.993986263366474e-01	1.828391017736366e-01	
-8.128886349201928e-03	8.227419746771192e-01	9.996670298919529e-01	-1.085003979100738e-02	
-7.529754959245660e-03	7.840285038638068e-01	9.985657903221717e-01	2.068943369258785e-01	
-1.091266317109186e-02	9.944980466155351e-01	1.003820829820114e+00	-4.038745169361666e-01	
-7.513654233388278e-03	7.054203729358751e-01	1.000525216056499e+00	-2.555473281809861e-02	
-8.768700893180839e-03	9.436175723214860e-01	1.000668818343406e+00	-1.924687062695229e-02	
-7.978565549068858e-03	8.092886161787870e-01	1.001136379300033e+00	-5.216358930849994e-02	
-9.512125722082737e-03	9.989087697961507e-01	9.975431084387454e-01	2.100525342950100e-01	
-1.524094338485174e-02	1.474266898173553e+00	9.977749686252189e-01	7.088062376806693e-02	
-1.744520492572205e-02	1.408046555570652e+00	1.004470331160572e+00	-5.908150321096413e-01	
-9.194493426686590e-03	8.418920326708006e-01	1.001868350059641e+00	-2.002271584274462e-01	
-9.349817367028486e-03	8.588741697665616e-01	1.004131242153457e+00	-3.077999398447115e-01	
-8.294892528062684e-03	8.328729544154130e-01	9.970855504771451e-01	2.831769215468413e-01	
-1.013299117877285e-02	9.033884340213734e-01	1.002547424336641e+00	-3.401566732895061e-01	
-8.083707875003858e-03	7.037964107481746e-01	1.004325458372560e+00	-3.612319700464282e-01	
-5.890809778126954e-03	5.940283512191499e-01	1.000767981220885e+00	9.319992869893417e-03	
-9.322608145034644e-03	7.909075917346744e-01	1.001834541124925e+00	-1.844560006785084e-01	
-8.135402417026488e-03	8.594935647285823e-01	9.995577770829497e-01	1.804135178432328e-02	
-8.676547678354865e-03	9.042162934915208e-01	1.001967722060215e+00	-1.353033665288867e-01	
-9.032592502020249e-03	9.043482934463035e-01	1.000436658982087e+00	-4.064474671172516e-02	
-1.017103906852862e-02	1.018476585284104e+00	1.000232092038510e+00	-6.256516200162543e-02	
-1.085727423529942e-02	1.231382915809347e+00	9.980432617889086e-01	1.261923858497018e-01	
-9.244558296131073e-03	9.507750050369590e-01	9.975707327025822e-01	2.147533956454829e-01	
-8.716561769338563e-03	8.545296036905760e-01	9.995258795304037e-01	6.494205984500630e-02	
-1.052111570939362e-02	1.014068710660494e+00	1.000589269637980e+00	-4.092116176247653e-02	
-1.110960944233947e-02	1.034795863059229e+00	1.000755409870245e+00	-1.929633677299040e-01	
-1.054984777215609e-02	9.799035020926540e-01	1.003647089947604e+00	-2.767803567889685e-01	
-1.189414701560230e-02	1.135866381821594e+00	1.002218203918919e+00	-2.146184095311269e-01	
-1.264788892037557e-02	1.301907877875425e+00	9.977264095469910e-01	1.895051238810276e-01	
-1.053501407542853e-02	1.144482436290277e+00	9.996183356854849e-01	8.092603883795652e-02	
-1.110472516919242e-02	1.099963607589060e+00	9.978096063625013e-01	1.035260378885176e-01	
-7.679945323637475e-03	7.485121569019976e-01	1.001807241062810e+00	-1.248135404093563e-01	
-8.794742594120487e-03	7.687534200707589e-01	1.000967079814747e+00	-6.591679862585656e-02	
-9.446782367841989e-03	9.758563093444627e-01	1.001119493948414e+00	-6.685534591166468e-02	
-9.418211027680317e-03	9.763290441807514e-01	9.966216681679541e-01	3.822918118481664e-01	
-1.147041152754628e-02	1.092631780977645e+00	1.001770849914317e+00	-2.032583175593667e-01	
-8.707711483677816e-03	9.800019931900926e-01	9.991412893429114e-01	1.243004357480077e-01	
-1.108460447441311e-02	1.127570452743359e+00	1.000025966190186e+00	-2.250309320148694e-02	
-1.322945551834895e-02	1.250473511771862e+00	1.001386563384375e+00	-2.364654325527469e-01	
-8.721547371362803e-03	8.367655672444724e-01	1.002566147583705e+00	-2.176259610055449e-01	
-7.370439963339004e-03	8.137867972521353e-01	1.000748688956145e+00	-2.003730826754013e-02	
-9.835963507115776e-03	1.093626022062952e+00	9.978763315473687e-01	9.138974909703888e-02	
-9.266196868623035e-03	9.094375322657254e-01	1.001849512788935e+00	-1.896167444971878e-01	
-1.275787238095888e-02	1.188060794712651e+00	1.003504242291406e+00	-2.462136503660829e-01	
-7.902997071155233e-03	7.781224548962119e-01	1.001631222981667e+00	-1.322358610438808e-01	
-1.055240449570164e-02	1.118011852649525e+00	9.969911682712186e-01	1.318057558411140e-01	
-8.175937848855671e-03	8.335658281055386e-01	9.987515689151937e-01	1.250211310561180e-01	
-1.005242036685906e-02	1.100586348818336e+00	9.969976313443574e-01	1.881244401423802e-01	
-8.309557414537818e-03	9.166324827277580e-01	9.985435530006165e-01	9.918942307347872e-02	
-8.040118122571676e-03	7.598702746456735e-01	1.001478594681547e+00	-8.654003740087578e-02	
-1.281145774117444e-02	1.171937374491257e+00	1.000956403804033e+00	-1.248702228046124e-01	
-9.379846207458522e-03	9.146289447775345e-01	1.001274827241360e+00	-8.354640147183405e-02	
-9.124912209562665e-03	9.279426977171009e-01	9.989442180298381e-01	1.334374190789341e-01	
-9.589797067500494e-03	1.007537180810865e+00	9.971063269510838e-01	2.534635121023512e-01	
-1.040877101815057e-02	1.117181946776723e+00	1.000128684654452e+00	-8.418796808544797e-02	
-9.186382984187200e-03	1.004455147388282e+00	9.991791786329813e-01	6.184036546331344e-02	
-1.529671680513737e-02	1.415907827162797e+00	1.003005143973393e+00	-3.314918686839463e-01	
-1.087754556621481e-02	1.165042617079930e+00	9.992188298312343e-01	3.597249138940454e-02	
-1.004006442775116e-02	9.126338889546312e-01	1.001154943040318e+00	-3.844605867948772e-02	
-8.793330039183700e-03	9.068061646935907e-01	1.002367435538582e+00	-2.308694818515914e-01	
-7.957423880133097e-03	8.370997261965648e-01	9.995976598380486e-01	1.061518768392419e-01	
-6.852253900048525e-03	7.399741243469987e-01	9.992587679207539e-01	1.337571193210599e-01	
-9.062427266738870e-03	9.123713090503699e-01	1.001126316711712e+00	-8.796389268439322e-02	
-5.874322747997788e-03	6.222695799098302e-01	9.999064382720033e-01	1.224021905546665e-01	
-1.223087555430177e-02	1.167768969414742e+00	1.000838280093208e+00	-1.566688526757935e-01	
-1.029789608352051e-02	9.633972075976992e-01	1.001955899231431e+00	-1.176823188031029e-01	
-8.691902469296348e-03	8.449148441307981e-01	1.001625394823832e+00	-1.767896166375202e-01	
-1.745699508019002e-02	1.483742286973686e+00	1.007259648292903e+00	-8.743373152968630e-01	
-1.044194815078313e-02	1.115165481982537e+00	9.984091017688296e-01	1.105263592784183e-01	
-9.032077401551913e-03	9.552890071530699e-01	9.984227086699693e-01	1.182350580558057e-01	
-8.735873982634534e-03	8.161206496821803e-01	1.001806477334606e+00	-1.239294579380484e-01	
-1.574836760186466e-02	1.397236444849502e+00	1.001275734387319e+00	-1.379538840300205e-01	
-7.558439550590549e-03	7.473838726455924e-01	9.987033398374550e-01	1.333366950634830e-01	
-1.134757042800992e-02	1.075324920276260e+00	1.002061018877239e+00	-1.694518675816563e-01	
-8.797917768216501e-03	9.999597973545183e-01	9.973634235835108e-01	2.446272416047613e-01	
-1.100747186627434e-02	1.025958423161403e+00	1.000868735185075e+00	-1.216017781966951e-01	
-8.264586443672419e-03	9.347931339229480e-01	9.990781110950915e-01	9.807755533873425e-02	
-1.109739803866073e-02	1.125638551739523e+00	9.978619182575481e-01	9.926595304642072e-02	
-1.366485490864315e-02	1.361343499147582e+00	1.001177650852563e+00	-3.127892037791983e-01	
-6.690494590264506e-03	7.066685943317980e-01	1.000859773334096e+00	-7.328092356028000e-03	
-1.386224649679929e-02	1.337835039233739e+00	1.004829063979738e+00	-4.477088486632249e-01	
-7.987862739038738e-03	8.403614332207716e-01	9.988254821253751e-01	1.181820490296227e-01	
-9.577138566559009e-03	9.145881474117270e-01	1.000605164029052e+00	1.801136382374619e-02	
-9.715263450297232e-03	9.178594393171328e-01	1.001831432885566e+00	-1.170043888024798e-01	
-8.141415433549053e-03	8.184026273039537e-01	1.002222993648328e+00	-1.908696201749692e-01	
-7.502153455404458e-03	7.704126724482394e-01	9.999542857321571e-01	1.999236159553729e-02	
-7.521899897020417e-03	8.650319503493801e-01	9.960246541942119e-01	3.578895125019037e-01	
-1.251320126443477e-02	1.133307320710217e+00	9.963599306678423e-01	2.171961275298704e-01	
-8.531600717965259e-03	9.068823058061111e-01	9.954442315587170e-01	4.427183408873724e-01	
-9.529116597740087e-03	9.522922057783934e-01	1.001738680301535e+00	-1.927951041912368e-01	
-8.032200344384465e-03	8.457979886310353e-01	1.000994867842326e+00	-1.107745492753680e-01	
-9.504803672744935e-03	9.745440677665473e-01	1.000450598628392e+00	-1.351746263373999e-01	
-1.083243108002863e-02	1.108855455869166e+00	9.964290401231898e-01	3.960267455664457e-01	
-1.130257148662857e-02	1.200380765899074e+00	9.982213264079134e-01	2.139469969260882e-01	
-1.081380315284038e-02	1.083983859464593e+00	1.001310625208704e+00	-2.200921785316321e-02	
-8.761533132072572e-03	8.319977689952320e-01	1.000709100119702e+00	1.147264378523223e-02	
-9.414514739224783e-03	9.760203948506336e-01	9.980872374746984e-01	1.552676378373365e-01	
-1.271279346489475e-02	1.223930762916916e+00	1.003717149892814e+00	-3.145435385209596e-01	
-9.548648956394713e-03	9.358924801402525e-01	1.001020546792482e+00	-1.195160822503702e-01	
-1.464060090723127e-02	1.329743087727538e+00	1.005646603437669e+00	-6.131632553144614e-01	
-1.113614546340526e-02	1.147992386914182e+00	9.997566945970313e-01	1.147750075872079e-02	
-7.697292013721226e-03	7.983387867152641e-01	9.996915513570823e-01	1.151242111203378e-01	
-1.039163495258539e-02	9.759870497275774e-01	9.997443156602768e-01	-8.661237390152544e-02	
-1.536443076343206e-02	1.513043179227929e+00	1.002453158789774e+00	-2.984538491933831e-01	
-8.845268339975185e-03	8.472457594047277e-01	1.002191629947404e+00	-2.114355600106898e-01	
-1.517140485080850e-02	1.502191675788898e+00	9.939865839115123e-01	5.256548877326335e-01	
-8.517416654252787e-03	9.357128038144463e-01	9.983041240780023e-01	2.255043771998963e-01	
-9.358154995302941e-03	8.829361964308674e-01	1.001230918956255e+00	-9.128121628972838e-02	
-9.085849212870183e-03	9.517308563417959e-01	1.000984029404894e+00	-8.948821349722802e-02	
-8.770866162880940e-03	8.109072855069195e-01	1.000405921260546e+00	-2.180680606366470e-02	
-7.651612612421509e-03	8.041686529655779e-01	9.982845741872219e-01	1.737585180191729e-01	
-7.455483629493820e-03	7.984273829349686e-01	9.997087917916595e-01	-4.358215510098079e-02	
-1.172311550813209e-02	1.116525059755876e+00	9.975381220202243e-01	1.764712012336482e-01	
-7.673395757523426e-03	7.417571420651153e-01	1.002396804928871e+00	-1.441432374495162e-01	
-1.161543448871464e-02	1.218843914280554e+00	9.975518736607961e-01	2.747675919374701e-01	
-8.810391733535355e-03	9.230270813161132e-01	1.000898395761536e+00	-7.456342555984931e-02	
-1.163381485448776e-02	1.249473422201110e+00	1.000048067387706e+00	5.776604062379689e-03	
-9.375811191610904e-03	8.813725809034326e-01	1.001674537950642e+00	-1.553364079591509e-01	
-1.087689113265248e-02	1.022965989451148e+00	1.001143978837428e+00	-8.479666421686551e-02	
-9.974258315949704e-03	1.054060631413981e+00	1.001053595963180e+00	1.650497414033242e-02	
-1.006464075441543e-02	1.001273575502253e+00	9.999051378422495e-01	7.402391037789406e-02	
-1.021445314803343e-02	9.321370834630855e-01	9.997728237465090e-01	-7.722611178183739e-03	
-1.124028006434342e-02	9.598510232469478e-01	1.002713853908712e+00	-1.877554479549531e-01	
-1.421160914196368e-02	1.488062560298204e+00	9.987998779283451e-01	7.223200840566073e-02	
-9.358904993936148e-03	9.816296161090835e-01	1.001188615711938e+00	-1.418834291836291e-01	
-8.774917155349194e-03	8.538918495530128e-01	1.000652709978935e+00	-8.198551348699071e-02	
-7.990258251633141e-03	8.657874251529192e-01	9.998001201317098e-01	1.956391257850793e-02	
-9.887367572857304e-03	9.862558047164718e-01	1.000755870726872e+00	-9.733717219160182e-02	
-8.255524661689200e-03	7.938708946987325e-01	9.998279030481690e-01	6.154679922722930e-02	
-1.131457788922705e-02	1.154260261421956e+00	9.967804686666223e-01	2.886482788303488e-01	
-1.203702021404671e-02	1.106284081942450e+00	1.001845323295156e+00	-1.142526986794931e-01	
-1.105448767986403e-02	1.149431339154791e+00	1.002074234629328e+00	-2.169806739162009e-01	
-9.580033494621325e-03	8.673704456964173e-01	9.994970546061182e-01	5.609745791537606e-03	
-8.164661964047755e-03	8.566051247709218e-01	9.992548245149379e-01	1.081659366339590e-01	
-8.169802222126635e-03	8.494294460456906e-01	9.976243364860493e-01	2.277148795413795e-01	
-1.049424513641831e-02	1.009171740649731e+00	1.001728416118610e+00	-1.790353013414608e-01	
-9.762679153015506e-03	1.048783137034631e+00	9.979683224328907e-01	2.343910945805538e-01	
-9.786248839784127e-03	1.040727849432249e+00	9.993701186753781e-01	6.264874058313620e-02	
-9.935444736625686e-03	1.034091908725493e+00	1.001269504624664e+00	-1.666564762590346e-01	
-1.249892401855918e-02	1.154398003338128e+00	9.997132969659634e-01	-6.648784484114763e-02	
-1.067640115709786e-02	1.016747475859737e+00	9.997235722966917e-01	1.537378799741296e-02	
-8.216243355753376e-03	8.279607394864188e-01	1.002689544780335e+00	-2.140962069408610e-01	
-9.159702232145676e-03	9.371226606123501e-01	9.989080819778083e-01	1.330618908242915e-01	
-1.203848596938014e-02	1.127507656585087e+00	9.983164573118684e-01	4.124940437197851e-02	
-8.728991753379703e-03	8.806819109926566e-01	9.993431722893276e-01	1.138899328182232e-01	
-6.823065813593723e-03	7.287982223897537e-01	9.989214916441560e-01	1.751664011612412e-01	
-1.111396398001918e-02	1.206212568806869e+00	9.985404469747504e-01	1.997412523209701e-01	
-9.874022194089558e-03	1.009721544793456e+00	1.002399634496925e+00	-2.156283540154490e-01	
-8.391599475339701e-03	8.862116309207393e-01	1.001345232999463e+00	-4.579711967646830e-02	
-8.727264229098041e-03	9.320748412364960e-01	9.981850834344638e-01	1.473095119214475e-01	
-8.242551318329346e-03	7.590656205604756e-01	1.000054161405929e+00	-3.727918147071822e-02	
-8.404762686683862e-03	9.718747624014495e-01	9.994344270072318e-01	1.131795411018233e-01	
-9.377340882158691e-03	9.796978674082091e-01	9.971088893837987e-01	1.877681279600903e-01	
-9.176644171997969e-03	8.543459992868292e-01	1.000318883732708e+00	-2.248167235744952e-02	
-7.685368366740185e-03	7.554694891073535e-01	9.981975778073434e-01	1.773943160748153e-01	
-1.055789028286328e-02	1.038630371663391e+00	9.997392611800910e-01	5.180108630529111e-02	
-1.225271233241795e-02	1.189857115480791e+00	1.001652963598749e+00	-1.953210856208576e-01	
-8.373411509539110e-03	8.632949450824835e-01	1.000173737294089e+00	6.187419074612117e-02	
-1.033229893407746e-02	1.092441246681083e+00	9.988052668045501e-01	1.211424244189068e-01	
-1.101983395185359e-02	9.769698742339424e-01	9.931745771898703e-01	5.422732486957731e-01	
-1.047277173202722e-02	1.129640475376136e+00	1.001563187032132e+00	-1.586752183712287e-01	
-8.516012573789379e-03	8.457709724237278e-01	1.000405799916440e+00	-1.118442338220890e-02	
-9.138799533163674e-03	9.106905757382644e-01	9.974660196993920e-01	2.747480686172757e-01	
-9.713963741854044e-03	8.087795927484287e-01	9.956849536116698e-01	4.264055213338571e-01	
-9.239208082265632e-03	9.393295081203071e-01	1.003121475607446e+00	-2.361075915410816e-01	
-8.138610204475592e-03	8.023201994267842e-01	9.989613466331603e-01	8.438851660615229e-02	
-1.030890980730106e-02	1.030544391408643e+00	1.000379185463636e+00	-1.183289911007221e-01	
-7.858792123156828e-03	7.680245747319555e-01	1.001232502120934e+00	-7.390386910425217e-02	
-1.194739514957853e-02	1.188294159837212e+00	9.998588568450880e-01	-1.650928038962304e-01	
-1.005564067706546e-02	1.094857102796154e+00	9.993790929121534e-01	-3.365358029961634e-03	
-6.720007222596394e-03	6.647576237161322e-01	1.002711315402429e+00	-1.761621619146641e-01	
-8.341944840492683e-03	8.115963107208898e-01	1.000955739025922e+00	-9.479046880133209e-02	
-9.221423950161161e-03	9.025539330833601e-01	1.000849354080485e+00	-7.936065164257194e-02	
-1.044172377622782e-02	1.014303034524858e+00	1.000290864272583e+00	-8.872008765079528e-02	
-1.032753651629349e-02	1.042729446997489e+00	9.989026460517699e-01	1.038088320083716e-01	
-9.186966875200467e-03	9.069483678501168e-01	1.000592054968935e+00	-1.167160029644538e-01	
-1.028797071939300e-02	9.599666128346176e-01	1.000012365239414e+00	5.803981529505779e-02	
-1.017749582213216e-02	1.118252426977828e+00	9.965479498715595e-01	2.841408117148300e-01	
-9.234115905951610e-03	1.011527172286248e+00	9.983346227875909e-01	1.609770969155887e-01	
-9.057612521775489e-03	1.009935239351078e+00	9.984628196190711e-01	1.949548778450007e-01	
-8.939328579127166e-03	9.238417372211889e-01	1.002610212945313e+00	-2.585738140528180e-01	
-9.257069090439711e-03	8.396840832828280e-01	1.002313687244838e+00	-1.226595810346567e-01	
-1.090444918425622e-02	1.035419701358791e+00	1.001464599425466e+00	-1.048518365705480e-01	
-1.211860394002182e-02	1.223475582649823e+00	9.977683508578792e-01	1.547716958586343e-01	
-1.298166563424809e-02	1.222127249341755e+00	9.996579992600663e-01	2.887777650121581e-02	
-1.156700005652280e-02	1.087800798655513e+00	9.982150078447557e-01	8.159522905869257e-02	
-9.242055494560196e-03	9.741740919811106e-01	9.999946412998182e-01	-1.126615861265275e-02	
-9.640337067736348e-03	1.012026124497349e+00	1.000527642577105e+00	-9.995128350016057e-02	
-9.952576749429417e-03	9.946642107611893e-01	9.979035437335971e-01	1.610060849438437e-01	
-8.036318484860881e-03	8.538463371237978e-01	9.998544169509995e-01	-2.022671588031909e-02	
-9.932273943275286e-03	9.372695624008658e-01	9.967655753319267e-01	1.916507384634689e-01	
-7.895634942976371e-03	7.650175654416689e-01	1.002513554148808e+00	-2.019275746919206e-01	
-9.917460963203227e-03	1.007333031139260e+00	9.976456127497884e-01	1.404520643721370e-01	
-9.826501472145147e-03	1.044557143090386e+00	9.984004534845556e-01	2.285315590451144e-01	
-9.215144598443409e-03	9.900783031465576e-01	9.996968125637057e-01	3.003991551680288e-02	
-1.452043192759175e-02	1.441405333213057e+00	1.001957051939359e+00	-3.241041328505999e-01	
-1.793528022385751e-02	1.451238977386691e+00	1.005747035413060e+00	-5.206717320823786e-01	
-8.845383259185952e-03	9.055784866236287e-01	9.998715903897797e-01	7.937782002653886e-02	
-9.911067197734987e-03	9.770747445950788e-01	9.972553753775362e-01	2.235937251690030e-01	
-8.350293738876833e-03	8.669455018315874e-01	9.983333113537690e-01	1.279792507640263e-01	
-1.111956312887743e-02	1.102658895952053e+00	1.002233971875753e+00	-3.246004921128231e-01	
-8.033564433937884e-03	8.897529334602283e-01	9.980151774704491e-01	1.957270607741856e-01	
-8.800785952978714e-03	9.198103497779647e-01	1.002197546862342e+00	-1.786085769316585e-01	
-8.107811644637072e-03	8.397165925721064e-01	9.971480979458673e-01	3.285701031846987e-01	
-1.261090416699915e-02	1.216117650031554e+00	1.001344550053685e+00	-2.857291434325611e-01	
-7.846390318456371e-03	8.668550931228040e-01	9.996164809143017e-01	9.129875322764125e-02	
-9.101619048976320e-03	9.586731285754445e-01	9.971799938534529e-01	2.543122306456421e-01	
-1.026200316920881e-02	8.977633955315243e-01	1.005744171870791e+00	-5.086043277289046e-01	
-1.255953690037361e-02	1.275098687613566e+00	9.994400086564448e-01	-1.100582398359474e-02	
-1.205985806077541e-02	1.394558306253914e+00	9.908019968785015e-01	8.280070781635754e-01	
-9.890370792865361e-03	1.041514062919106e+00	9.986781245211165e-01	1.263306562790322e-01	
-1.016328660070895e-02	9.596594474216996e-01	9.995185348918635e-01	1.810982724184276e-03	
-1.023849962514416e-02	9.809723659730325e-01	9.999882203853642e-01	-6.410783394274086e-02	
-1.226557631979242e-02	1.232194470507118e+00	1.000512038919847e+00	-7.275484259560720e-02	
-8.951249160370021e-03	8.685800635627972e-01	9.993915432254089e-01	2.007465691188848e-02	
-6.589638662300724e-03	7.516534322203264e-01	1.000530415169432e+00	-1.953137813372670e-02	
-1.040004875247626e-02	1.026844777298962e+00	9.983475493087776e-01	1.651052965184503e-01	
-8.925702327255571e-03	9.246137927893165e-01	9.998591425498629e-01	8.784241233964864e-02	
-1.081982088477153e-02	1.077420217458803e+00	1.000518070506847e+00	4.542990035318884e-02	
-8.113369251781582e-03	7.510902146490156e-01	1.001353677134375e+00	-1.147709879908539e-01	
-8.214284683837133e-03	8.906085219046642e-01	9.989344461493227e-01	3.573574937782752e-02	
-1.094279313573483e-02	9.397645518867376e-01	1.003553803520540e+00	-2.913964925648712e-01	
-1.045515885986305e-02	1.080959048780533e+00	9.998332040566773e-01	-1.718110216373524e-03	
-1.075386752423346e-02	1.034296988623368e+00	9.963420367868712e-01	4.657365289243350e-01	
-8.787951767437303e-03	8.794655674714429e-01	9.979318893037672e-01	2.562344409138922e-01	
-8.450248918754937e-03	9.049034971679409e-01	9.975807935972132e-01	1.346091433895935e-01	
-8.691250090951343e-03	8.466766725904868e-01	1.002432400242672e+00	-1.675149147788300e-01	
-1.111425081145077e-02	9.768540501077431e-01	1.003013428792442e+00	-3.864648934360407e-01	
-1.229124018299182e-02	9.555980666371704e-01	1.006445326187216e+00	-5.702839234850626e-01	
-9.487785615686141e-03	8.899813165953612e-01	1.001692919927820e+00	-1.513329153122868e-01	
-9.571730022321702e-03	9.657571953363694e-01	1.001574623984411e+00	-1.285943019421577e-01	
-8.434922848011967e-03	8.937513543117125e-01	9.988626542073884e-01	1.075643715527944e-01	
-9.056242151035801e-03	8.256047002920061e-01	1.001472724371409e+00	-1.395815424863338e-01	
-9.011559043899007e-03	9.357543394141677e-01	1.000193177924256e+00	-8.246019913499023e-02	
-7.892627524006272e-03	8.340820457625707e-01	9.993748666120627e-01	6.126868131269333e-02	
-8.633526779903141e-03	1.012655029576047e+00	9.976995849417312e-01	1.612204951539159e-01	
-1.273319442815932e-02	1.294605313196616e+00	9.969704821248094e-01	1.708815601320780e-01	
-1.204501321954034e-02	1.198616841222825e+00	1.001908825116191e+00	-2.739090087925211e-01	
-8.382848010307132e-03	9.583141814533755e-01	1.000954305462375e+00	-5.251191147616137e-02	
-1.231879641372733e-02	1.173300607157168e+00	1.005591783456251e+00	-5.039462869351788e-01	
-6.043759813326210e-03	6.926148125523854e-01	9.992928192948406e-01	1.224939354607863e-01	
-7.488850732023218e-03	7.784586192633859e-01	1.001901591353982e+00	-1.454817632090451e-01	
-1.130786076246916e-02	1.048400812986573e+00	9.977676058604702e-01	7.458426380577300e-02	
-8.196105638131274e-03	8.748340071145990e-01	1.001023944711976e+00	-2.861725981601114e-02	
-1.281473463489066e-02	1.221212971431513e+00	9.989093327983862e-01	1.718027282545051e-01	
-1.069735122724464e-02	1.245002826515166e+00	1.001062510519338e+00	-1.751976241797913e-01	
-1.083806284904013e-02	1.203980016270539e+00	9.991384955241132e-01	1.021603252172833e-01	
-7.201273047351222e-03	6.917912128420881e-01	1.000996849329137e+00	-5.052347134829040e-02	
-1.096948298704339e-02	1.124965663445361e+00	1.001724076278993e+00	-1.881613711649499e-01	
-1.138436149865830e-02	1.067387483290789e+00	9.998981183086305e-01	-1.781625497497783e-02	
-8.535563893807134e-03	9.038722068469813e-01	1.000203340496891e+00	-3.972201471475452e-02	
-1.167239196659148e-02	1.040857842960156e+00	1.002117082631411e+00	-3.103796973765935e-01	
-1.012005054371354e-02	1.055519331181815e+00	1.001928435594978e+00	-2.141233019460768e-01	
-8.481096092520395e-03	8.521188917220530e-01	1.000031269632357e+00	6.252199371546931e-02	
-1.026038855806640e-02	9.841266235845334e-01	1.001249482434961e+00	-8.938722799521617e-02	
-8.131617021842128e-03	8.044025511698585e-01	9.982824960673508e-01	1.085595537691306e-01	
-7.140238418677026e-03	7.040033828362448e-01	1.000766623943497e+00	7.981625932791645e-03	
-1.068239846350974e-02	1.231000967709065e+00	1.000664491944237e+00	-1.253694697121626e-02	
-8.984210269105482e-03	8.762066357566222e-01	1.002282374809504e+00	-2.629146868504780e-01	
-1.011000385391565e-02	1.022355811673896e+00	1.002808395515396e+00	-3.145792515344032e-01	
-8.675778190529617e-03	9.006438420066766e-01	1.001991257155624e+00	-1.494303001811425e-01	
-7.755185568489299e-03	8.689665386179866e-01	9.985396042441796e-01	2.432657872927468e-01	
-7.133874801524810e-03	7.616314621422445e-01	9.993991338114976e-01	6.229430230982797e-02	
-9.842776991813578e-03	1.008500070224775e+00	1.001683618719970e+00	-8.466199973881559e-02	
-1.102507994481853e-02	1.114374464474083e+00	9.986547671446782e-01	1.100644686080136e-01	
-7.538317371293871e-03	8.037982262360368e-01	9.973927290025033e-01	2.288037653590087e-01	
-7.546546192698766e-03	7.849194631097196e-01	9.974250034476807e-01	3.029718098241502e-01	
-7.517445495631120e-03	7.105170022754413e-01	1.002188912072428e+00	-1.744413990088648e-01	
-1.394973358777720e-02	1.470861685712509e+00	9.952598993077157e-01	4.098253879987142e-01	
-7.672165355959356e-03	8.120935465085756e-01	1.002365077213337e+00	-1.472164959789829e-01	
-1.033006695321696e-02	1.068988030072884e+00	1.001388117477503e+00	-1.611878091488974e-01	
-1.496637870104007e-02	1.474926526541118e+00	9.985255092798582e-01	8.272544352431467e-02	


==> fig_dispersion_DMM.dat <==
omega	a	
-1.060502706900178e-02	1.064671839421558e+00	
-9.434757771078809e-03	9.844745384714121e-01	
-1.010958410177740e-02	1.010631314735622e+00	
-1.073486040329283e-02	1.069431312619785e+00	
-1.013090764601124e-02	1.009702916586762e+00	
-1.103733514591518e-02	1.045684656715935e+00	
-9.245024639765301e-03	9.830593241967209e-01	
-1.070826668074826e-02	1.015619211631073e+00	
-9.340685741728968e-03	9.826366078841894e-01	
-1.003956546539377e-02	9.931192663586007e-01	
-1.032830558981623e-02	1.013987464394704e+00	
-1.041247876859912e-02	9.965739169668252e-01	
-9.992673185916840e-03	9.664305348391942e-01	
-9.996618220865861e-03	1.020165553667375e+00	
-8.856652694476788e-03	9.709705586145245e-01	
-9.266353780003454e-03	9.646237847883944e-01	
-1.032487250445987e-02	1.014869698008395e+00	
-1.100692599432039e-02	1.051944283548399e+00	
-1.091815670131237e-02	1.037447710039116e+00	
-9.250959585916475e-03	9.552036035198721e-01	
-9.979403307527833e-03	1.003463817946117e+00	
-9.496177279756246e-03	9.676693115632129e-01	
-9.634819262541445e-03	9.976705413775508e-01	
-9.934434807650726e-03	9.860694159626811e-01	
-1.000475800941920e-02	1.004497761169977e+00	
-9.246734632020177e-03	1.004017224788788e+00	
-9.047977558886247e-03	9.609649573728216e-01	
-9.983140853925165e-03	1.028167984891357e+00	
-9.417066063851362e-03	9.843301479994088e-01	
-9.184309184492390e-03	1.013097105170064e+00	
-9.923302760751630e-03	9.828772252122028e-01	
-9.003401472923873e-03	9.535138222049828e-01	
-9.459315632888819e-03	9.684030722647622e-01	
-9.102434122885130e-03	9.827835088518713e-01	
-9.964556569776871e-03	9.939840411606291e-01	
-1.020430509481500e-02	1.011986728192685e+00	
-1.005043477392808e-02	9.497515896496359e-01	
-9.222385766565623e-03	9.453622284457627e-01	
-1.044504491980673e-02	1.060965479693639e+00	
-1.038965988042159e-02	1.028076087861041e+00	
-1.049217549482860e-02	1.086005295922186e+00	
-9.734878839466669e-03	9.754568001936061e-01	
-9.463381883218495e-03	9.656881702207410e-01	
-9.745849966576341e-03	9.841591067538740e-01	
-1.002098394558172e-02	9.568489649500869e-01	
-9.690887257577366e-03	9.639911690344828e-01	
-9.048587239768370e-03	9.795667067675572e-01	
-1.081732489480005e-02	1.039192676065384e+00	
-8.674074032390910e-03	9.443628124101229e-01	
-9.500530543709754e-03	9.327911759533375e-01	
-1.077959832170965e-02	1.034803928690279e+00	
-9.776061827249190e-03	9.723071534311281e-01	
-1.168712893072813e-02	1.051313776559012e+00	
-9.627070248808045e-03	9.769597515170653e-01	
-9.753758335083748e-03	9.904365857834219e-01	
-1.072746000554019e-02	1.018903521306772e+00	
-9.719489368345590e-03	9.913334368238793e-01	
-1.055686284141145e-02	1.093516445257906e+00	
-9.082342635960654e-03	9.719104374042820e-01	
-1.034450068215997e-02	9.942778336903957e-01	
-1.004676160565855e-02	9.637247458547932e-01	
-1.037046403088772e-02	1.022307924652416e+00	
-1.000759613625607e-02	1.012420096752901e+00	
-1.095058530367938e-02	1.056305867501124e+00	
-1.031455490672593e-02	1.003266634441815e+00	
-9.318023728681558e-03	9.401259093679659e-01	
-9.343504628672939e-03	9.633441638414930e-01	
-1.042147798038137e-02	1.033499562498401e+00	
-1.008069035940056e-02	1.032229397579955e+00	
-1.120129547594299e-02	1.032444297509897e+00	
-1.025779192953234e-02	1.010199679319408e+00	
-9.736963470243550e-03	9.875740898602253e-01	
-1.025234003810369e-02	9.930528305891128e-01	
-1.120973830700525e-02	1.055137558200881e+00	
-1.029043293071220e-02	1.038487920226266e+00	
-1.007211846565415e-02	9.523144065884624e-01	
-1.024137970015643e-02	1.008075829181735e+00	
-8.722052932678684e-03	9.320550092545394e-01	
-9.971292713594804e-03	1.007853090771692e+00	
-9.049786893093603e-03	9.343256461348669e-01	
-9.918926696905821e-03	1.020702451348644e+00	
-9.486203273416300e-03	9.835930233247508e-01	
-1.025959653405832e-02	1.008011017652477e+00	
-9.751191447692075e-03	9.771018130306798e-01	
-9.102569776781522e-03	9.696402613165251e-01	
-9.282259539381393e-03	9.819788762379051e-01	
-1.050242431723709e-02	1.040471372313593e+00	
-9.879285423397761e-03	9.930104311634550e-01	
-9.693762224538464e-03	9.786290601231381e-01	
-1.130038337456600e-02	1.060568939364420e+00	
-1.025321169232478e-02	1.012232811056408e+00	
-9.692945815455652e-03	9.836592558714330e-01	
-9.494080799541872e-03	9.775557570046903e-01	
-1.078693742080389e-02	1.040195534764152e+00	
-9.372846845377500e-03	9.673957003059186e-01	
-1.034705570899960e-02	1.033819699716004e+00	
-9.174395769800106e-03	9.722244937735360e-01	
-9.950128968969079e-03	9.860785476632099e-01	
-1.017854985577499e-02	1.033085136497550e+00	
-8.850383546244877e-03	9.714422825272546e-01	
-1.021861272239821e-02	1.011940599951553e+00	
-1.003800485031475e-02	9.759517877756071e-01	
-1.057620674337799e-02	1.003044102713016e+00	
-1.040137978010940e-02	9.705239553437596e-01	
-1.032869125438663e-02	1.034028256511778e+00	
-9.557384895066282e-03	9.501258694734034e-01	
-9.803396949110066e-03	9.880379578928657e-01	
-9.458164744953135e-03	9.892128197142636e-01	
-9.688893919935253e-03	9.827418100880690e-01	
-9.026382493110925e-03	9.372994567756414e-01	
-9.975255901033269e-03	9.563179547000753e-01	
-1.078518260799298e-02	1.006453851927692e+00	
-1.024855811838583e-02	1.036969804277777e+00	
-9.672216289705545e-03	9.752150613625188e-01	
-1.028733781575967e-02	9.861348597438473e-01	
-1.041077828350681e-02	1.005089293664027e+00	
-9.757369048091540e-03	9.672329159979222e-01	
-9.468780782164832e-03	9.909127548096286e-01	
-9.894210991029585e-03	9.435449675844791e-01	
-1.054755525524026e-02	1.001236419308950e+00	
-9.538717559465584e-03	9.856176186229837e-01	
-1.191984543406900e-02	1.057241599570586e+00	
-9.149048483676415e-03	9.610751892210105e-01	
-8.535837113873448e-03	9.454986417169654e-01	
-1.085726063986522e-02	1.060736650787261e+00	
-8.904744882387999e-03	9.269822171045058e-01	
-9.773613557892514e-03	9.750009060477616e-01	
-9.366657751183812e-03	9.491653363457553e-01	
-9.857644138696373e-03	1.005213367669287e+00	
-9.754196957355903e-03	9.940892832981783e-01	
-9.592937537976293e-03	1.031416776184085e+00	
-9.499117991893707e-03	9.619062582072445e-01	
-1.094954794588931e-02	9.768575038967461e-01	
-9.065693198081362e-03	9.791126006754661e-01	
-9.323537229445357e-03	1.005340598980023e+00	
-9.447366015519109e-03	9.922230458188268e-01	
-9.181533652306357e-03	9.613447010374894e-01	
-8.964735599654662e-03	9.776624096973872e-01	
-1.062123511903170e-02	9.619352067420740e-01	
-1.010042753400300e-02	1.018768067750473e+00	
-9.274720106051034e-03	9.972712720065003e-01	
-9.054447552460576e-03	9.417295131300537e-01	
-1.032540221658575e-02	1.044917178966112e+00	
-9.772942499314995e-03	9.937579886208093e-01	
-9.525657726434236e-03	9.861660456716160e-01	
-1.044894656565242e-02	1.046089697254972e+00	
-9.406140657648962e-03	9.447660889980205e-01	
-9.608858302019603e-03	9.835740270065348e-01	
-9.849025461168719e-03	1.033122060343323e+00	
-9.684263553429263e-03	9.832930568878606e-01	
-1.033385970805260e-02	1.015255103537895e+00	
-9.874503569161679e-03	9.849410327746916e-01	
-9.941456894322093e-03	9.647793893733635e-01	
-8.613607716960426e-03	9.148031220987211e-01	
-9.861377366249223e-03	9.825783427984657e-01	
-9.893263840070344e-03	9.928557488459898e-01	
-9.834813766893012e-03	9.970272334693917e-01	
-1.003058885901618e-02	1.024291150125705e+00	
-1.038889715759859e-02	1.007179975373577e+00	
-1.025299599817922e-02	1.029492925730798e+00	
-1.109578605502414e-02	1.055591116095609e+00	
-9.751155562262062e-03	1.012737657837590e+00	
-1.036716448002754e-02	9.821195672097733e-01	
-1.010145365998491e-02	9.624689057810379e-01	
-1.051991784239181e-02	9.952150182931837e-01	
-9.985407285266116e-03	9.820507334749883e-01	
-9.400712349270408e-03	9.837189137264239e-01	
-1.000996670608402e-02	1.025915279408061e+00	
-1.020173912784042e-02	1.010233898842643e+00	
-1.021722720408013e-02	1.003919885700299e+00	
-9.141797488927192e-03	9.644320877036332e-01	
-1.000526408381950e-02	9.900039172660761e-01	
-9.661238945356939e-03	9.763435289691910e-01	
-8.553007056779919e-03	9.237802799566908e-01	
-9.943497225725760e-03	9.904313095811236e-01	
-1.132295787322315e-02	1.062689040288909e+00	
-9.053091999409402e-03	9.848788062333773e-01	
-8.975448610971737e-03	9.834396480574275e-01	
-1.004553708512885e-02	1.006128846476269e+00	
-1.030940978220695e-02	1.028427984946724e+00	
-1.016090870590544e-02	1.043487537651972e+00	
-9.671186044539244e-03	9.925577135598525e-01	
-9.744527228372780e-03	1.032994373271910e+00	
-8.897610012292109e-03	9.579466588554779e-01	
-1.083170099058814e-02	1.026429142991635e+00	
-1.142569378431747e-02	1.123542796836348e+00	
-9.259185588660013e-03	9.428519407735496e-01	
-1.013543772945357e-02	1.031570659060495e+00	
-1.010086191294016e-02	1.019268013861623e+00	
-9.508117436830282e-03	9.637981243764372e-01	
-1.063156496407185e-02	1.002716143039915e+00	
-9.662931740155138e-03	1.022661880270952e+00	
-9.833784872562359e-03	1.020840424376541e+00	
-8.390792102912676e-03	9.574428751734840e-01	
-1.016023374103425e-02	1.020530310188123e+00	
-1.028617742428144e-02	1.012342255437221e+00	
-1.034136635213848e-02	1.004551675201223e+00	
-9.561823307963005e-03	9.957106055299236e-01	
-1.039896126154993e-02	1.038693628372017e+00	
-1.038776272451833e-02	9.946521821906423e-01	
-1.025283836928171e-02	9.838654346194381e-01	
-9.838683884758311e-03	1.008655004892237e+00	
-1.018928885162828e-02	1.009024537605902e+00	
-8.996427064014162e-03	9.334356702902767e-01	
-9.823880691432340e-03	9.849218918674134e-01	
-9.693473027593635e-03	9.860690848359484e-01	
-9.964624989436125e-03	9.876653592988166e-01	
-1.011800225715803e-02	1.002602887748300e+00	
-1.095681107774902e-02	1.053836560018730e+00	
-9.234222096330265e-03	9.693951633335719e-01	
-9.904850560326497e-03	9.767074189295096e-01	
-9.778676122567134e-03	9.889452107551724e-01	
-1.116846652607011e-02	1.057347267525851e+00	
-9.685875875415759e-03	9.917364651056528e-01	
-9.459336415423125e-03	9.578180134136631e-01	
-1.006760937188215e-02	1.015996231701832e+00	
-9.765693291681215e-03	9.961730660429116e-01	
-1.027975878688334e-02	1.022772117580977e+00	
-1.011677904906631e-02	9.788821287380999e-01	
-8.891398594144754e-03	9.575718275176209e-01	
-1.017471314068780e-02	1.019876897849193e+00	
-1.068094129008108e-02	1.019984682369119e+00	
-1.022213536701704e-02	1.035520077198196e+00	
-9.406664531726065e-03	9.549047601573085e-01	
-1.025216380403380e-02	9.975376931525972e-01	
-1.035823678480841e-02	1.003057961384081e+00	
-9.680879542945220e-03	9.901385004019602e-01	
-9.866229705863346e-03	1.003692643443683e+00	
-9.928442252017448e-03	9.711285538275594e-01	
-9.286011633402730e-03	9.845702339318861e-01	
-9.654398175133755e-03	9.959408396138750e-01	
-1.023848245898879e-02	1.087486966885515e+00	
-9.887083282671936e-03	1.011479858994836e+00	
-9.873238692833360e-03	9.861543399070134e-01	
-1.020127546090582e-02	1.042808143801208e+00	
-7.784646288037681e-03	8.975439951478194e-01	
-1.133113865655580e-02	1.037413343587900e+00	
-1.061370121931591e-02	1.012344326582489e+00	
-1.048216741538588e-02	1.030074621511199e+00	
-9.485006223022703e-03	9.945909806476105e-01	
-1.018718832453576e-02	1.004125761105749e+00	
-9.962289240805319e-03	9.606675863678631e-01	
-9.090285266432152e-03	9.462075643153114e-01	
-1.032576825901660e-02	1.064235076059626e+00	
-9.131078047390988e-03	9.584332849487092e-01	
-9.116871584278588e-03	9.326666384171842e-01	
-9.528521666358388e-03	9.898731649833942e-01	
-1.021915033873571e-02	1.009358886619219e+00	
-1.090585094861120e-02	1.015519331108055e+00	
-1.035956855725124e-02	1.033118532657523e+00	
-1.025515614605260e-02	1.003634535124353e+00	
-1.003541254604515e-02	1.002705497343517e+00	
-9.362554835399991e-03	9.549898797705374e-01	
-1.002071433457536e-02	1.007816014274403e+00	
-9.668624611178008e-03	9.670144606520733e-01	
-1.024513134696607e-02	9.719703897783167e-01	
-9.149844834423746e-03	9.938653141289709e-01	
-1.002762660926536e-02	9.725479704980320e-01	
-9.530380258549579e-03	9.773996491663225e-01	
-1.106247671065009e-02	1.044413810018914e+00	
-9.625031839091752e-03	9.552195632432742e-01	
-1.047593037321249e-02	1.006601260701506e+00	
-9.500423060177213e-03	9.970312514788091e-01	
-1.050375783646090e-02	1.052508726478632e+00	
-9.495452986928670e-03	9.991147087550500e-01	
-9.636424088715602e-03	9.969899253291424e-01	
-1.036779255087288e-02	1.028405941188190e+00	
-1.018834070376903e-02	1.026481524012338e+00	
-8.453066731055720e-03	8.926250003037266e-01	
-9.708971710446226e-03	1.044491913275014e+00	
-9.101920769684862e-03	9.107003980917716e-01	
-1.028949100248799e-02	9.548272892576705e-01	
-9.866416361166776e-03	1.009488679627873e+00	
-1.042075549569929e-02	1.021322488348521e+00	
-9.923971009280112e-03	1.017337294471696e+00	
-1.067002675358520e-02	1.043522884115417e+00	
-9.842138656650503e-03	1.021840173114927e+00	
-1.050645656559164e-02	9.910185963237211e-01	
-9.123567002885450e-03	9.533159421282794e-01	
-9.896649666566476e-03	9.564229420613298e-01	
-9.880312819278191e-03	9.964134326553616e-01	
-9.898071721183489e-03	9.746205776257587e-01	
-9.699085137981817e-03	1.009112821927611e+00	
-9.720812016554913e-03	1.014901188235909e+00	
-9.826821336038663e-03	1.045645516989409e+00	
-9.175144808595928e-03	9.146017463003997e-01	
-1.111887902520568e-02	1.033584019753374e+00	
-1.057909630422207e-02	9.956429126587730e-01	
-9.800475389081466e-03	9.909351437413725e-01	
-1.028230912116080e-02	1.015057695920044e+00	
-1.102458762563707e-02	1.029258947198121e+00	
-9.455513013632252e-03	9.941558413342491e-01	
-9.331848024751635e-03	9.781224951976401e-01	
-1.065348575304781e-02	1.062730846480195e+00	
-1.027579777251130e-02	9.879030807029096e-01	
-9.666992537010227e-03	9.627042801374638e-01	
-9.579825508872809e-03	9.505266018661266e-01	
-1.027715088800986e-02	1.008154333511555e+00	
-9.890624316862485e-03	9.931375556233950e-01	
-1.157443265161956e-02	1.062552423831604e+00	
-9.391079878608792e-03	9.335790436862805e-01	
-1.185916762489396e-02	1.049666054081355e+00	
-1.026639977927663e-02	9.983391104170007e-01	
-9.552346430497996e-03	1.010492755246379e+00	
-9.850824508953662e-03	9.635622712486940e-01	
-8.939315303801213e-03	1.022808924721144e+00	
-9.931477883497575e-03	1.061485064432743e+00	
-1.047463316894662e-02	1.034220693986523e+00	
-9.638546021248067e-03	9.631166616935670e-01	
-9.923596017354045e-03	9.745093957321562e-01	
-9.745618171716640e-03	1.009580303588064e+00	
-1.150558552438389e-02	1.079194954951778e+00	
-1.002117209506626e-02	1.034157108988229e+00	
-9.056373489729945e-03	9.889032659391124e-01	
-9.279653090833780e-03	9.747487210863772e-01	
-9.523849602971035e-03	1.005748244466229e+00	
-9.741812411295835e-03	9.578606370132188e-01	
-9.999884503632633e-03	9.979029286030484e-01	
-1.087127054649051e-02	1.042840400237714e+00	
-1.004875641149851e-02	9.686589360381287e-01	
-9.885672256703800e-03	9.769091001734772e-01	
-9.307145107532592e-03	9.894966391028281e-01	
-9.020041284552331e-03	9.473589252001717e-01	
-1.069447098788421e-02	1.005427404687585e+00	
-1.028779508281240e-02	1.045047449199918e+00	
-9.735557711535774e-03	9.648655739523337e-01	
-1.024434074304312e-02	1.017108865697628e+00	
-1.071335185812667e-02	1.056968623391338e+00	
-1.022454278605877e-02	1.011075999600038e+00	
-1.123877011895427e-02	1.080825247780051e+00	
-9.780675249979994e-03	9.717222907618118e-01	
-1.029242698553420e-02	9.895321028200621e-01	
-1.054130412963735e-02	9.962124080377006e-01	
-1.092483377426814e-02	1.052008629883853e+00	
-1.014529605262570e-02	9.905105181045198e-01	
-1.097877776957143e-02	1.000247239796743e+00	
-8.837898703402484e-03	9.220830511722969e-01	
-9.665759791227212e-03	9.756744899202663e-01	
-9.628267344638742e-03	1.018166015071942e+00	
-9.909222675420194e-03	1.068602469827510e+00	
-1.081611757944817e-02	1.057650855913562e+00	
-1.141120365119202e-02	1.064478286151285e+00	
-9.611231171670702e-03	1.007311936483641e+00	
-9.311907983998296e-03	9.695880221679433e-01	
-1.027208516617888e-02	1.009611099158534e+00	
-9.997582827817016e-03	1.011671536097844e+00	
-1.005752436961628e-02	9.625352531645123e-01	
-9.496775565624074e-03	1.036508556264182e+00	
-1.077745568588622e-02	1.036905758125449e+00	
-1.049384756323158e-02	1.014776532299636e+00	
-1.011970915708545e-02	1.003378389675935e+00	
-1.176089331864133e-02	1.059037036741007e+00	
-9.778454987172972e-03	1.038871043591467e+00	
-1.045649176446315e-02	1.006907131568376e+00	
-1.031751383036316e-02	1.068012418499775e+00	
-9.382188230379302e-03	9.998740162542461e-01	
-9.974835630070242e-03	9.613389470428083e-01	
-8.860943231270953e-03	9.097642442527030e-01	
-1.095716336576089e-02	9.993589615774261e-01	
-9.654173320732705e-03	9.811539103606812e-01	
-9.579203525300941e-03	9.834018721515089e-01	
-9.527512824994921e-03	9.858983041810905e-01	
-1.022959949126976e-02	1.006401141708530e+00	
-9.632325796104128e-03	1.008877665605806e+00	
-1.017380810567543e-02	9.999928713629633e-01	
-1.090454824031283e-02	1.036252235897202e+00	
-9.951556301705345e-03	9.948895380756105e-01	
-9.097329942481873e-03	9.311764543371877e-01	
-9.048229879655799e-03	9.477129593779187e-01	
-9.557734180454806e-03	1.000868719187441e+00	
-9.496016538470450e-03	1.022315483229441e+00	
-9.585832500226833e-03	9.784763950131627e-01	
-1.004742845688789e-02	1.027211420605643e+00	
-8.493675607207641e-03	9.238823557634886e-01	
-1.051239898604198e-02	1.080330446937714e+00	
-9.926662725524180e-03	9.980685609656694e-01	
-1.041020625453406e-02	1.011595821635372e+00	
-1.048124731937333e-02	1.037320456253021e+00	
-9.954673263730516e-03	9.718197417446479e-01	
-8.154388261090861e-03	9.416160013080147e-01	
-9.410915713132292e-03	9.578235647999706e-01	
-1.048597451951378e-02	9.792207591311558e-01	
-1.143351562227668e-02	9.986458612174623e-01	
-1.006466805350467e-02	1.012094982451061e+00	
-9.328342604151354e-03	9.949917411734012e-01	
-9.724196013969455e-03	9.973203077079198e-01	
-9.700809995501821e-03	1.023814247799756e+00	
-1.029458530436165e-02	1.008016953882949e+00	
-9.833276912105927e-03	1.016772964526996e+00	
-1.063523686395208e-02	1.033742644660673e+00	
-1.124143270109847e-02	1.026138511110319e+00	
-9.631733240785336e-03	9.652102819581546e-01	
-9.152814996120062e-03	9.847352991364273e-01	
-9.804361754363562e-03	9.945417731897267e-01	
-1.056744567851074e-02	1.010413569578910e+00	
-9.498210179296512e-03	9.906277392306693e-01	
-1.023305053501793e-02	1.015146635155424e+00	
-9.644628197469659e-03	9.728189145762981e-01	
-1.053938935351602e-02	1.041365278672661e+00	
-9.814335643982547e-03	1.033201281302276e+00	
-1.091086138151362e-02	1.068359815541046e+00	
-1.023033673378959e-02	9.819664685352155e-01	
-9.954401373569607e-03	1.023392612941334e+00	
-9.362335656822058e-03	9.887280864097765e-01	
-9.021434255752791e-03	9.858792665315340e-01	
-1.085077253249721e-02	1.017612472424605e+00	
-1.074394252144438e-02	1.029706640699916e+00	
-1.045542478467394e-02	9.997759273573793e-01	
-1.037055055410392e-02	1.043480960219340e+00	
-1.119150698359406e-02	1.025061512038988e+00	
-9.375307169417845e-03	9.992257475764674e-01	
-1.054103943283615e-02	1.006769191761592e+00	
-9.652659825990626e-03	9.848397310953602e-01	
-1.041231049579755e-02	1.006143462227688e+00	
-1.036813584625341e-02	1.006983633155778e+00	
-1.039578932255299e-02	1.024801361752785e+00	
-9.533292098195815e-03	9.645956897183402e-01	
-9.749661500719065e-03	1.010584529633261e+00	
-1.039969446551805e-02	1.001085193303473e+00	
-9.864373885765672e-03	1.011622517976626e+00	
-1.093029711877343e-02	1.003164292684364e+00	
-1.049902425048865e-02	1.007633034976441e+00	
-1.011422410586362e-02	1.004630627646143e+00	
-9.230856642235176e-03	9.528748182135799e-01	
-9.806369481488639e-03	9.684324068271473e-01	
-9.892944039331032e-03	9.685213250950623e-01	
-1.120998257552870e-02	1.100921810850839e+00	
-1.145197999987595e-02	1.038388022083755e+00	
-1.038599451736549e-02	1.029385562711438e+00	
-1.056848193909149e-02	1.012253318590018e+00	
-1.045282368456321e-02	1.037017958675103e+00	
-1.065623380328547e-02	1.051815327924549e+00	
-9.931713869799385e-03	1.008277100886112e+00	
-1.122921303774232e-02	1.065696595241254e+00	
-1.072296155509592e-02	1.012402364058897e+00	
-9.874959196636335e-03	1.002992919541156e+00	
-9.655771655035724e-03	9.758337775674681e-01	
-9.743630095978234e-03	9.706878369953504e-01	
-9.666291199229829e-03	1.007300300617867e+00	
-9.139706091360798e-03	9.751962063595321e-01	
-1.008706976940756e-02	1.015293895092737e+00	
-1.123016084125298e-02	1.029250340208917e+00	
-9.267196839763405e-03	9.760646260468822e-01	
-9.586852644058225e-03	9.903247821886307e-01	
-1.007790978665480e-02	1.028920361715700e+00	
-9.612716090109670e-03	9.813371728779874e-01	
-1.047224882985402e-02	9.816731075253258e-01	
-1.003342208323738e-02	1.020761992695765e+00	
-9.430702692418722e-03	9.779401275146605e-01	
-9.392008492285008e-03	9.869883241996202e-01	
-1.150546223469282e-02	1.046561216698591e+00	
-9.649378702157495e-03	9.966863229620946e-01	
-1.008870624237899e-02	1.008481118023834e+00	
-9.680219458914015e-03	1.008684450023943e+00	
-1.034680632315531e-02	9.963851380931228e-01	
-1.009945289483693e-02	9.984486002933299e-01	
-9.182408993689356e-03	9.833333931057792e-01	
-1.162485194770458e-02	1.040620801321654e+00	
-1.001376609563940e-02	1.008205657163119e+00	
-1.015249733700096e-02	9.590043801123308e-01	
-1.023753655802580e-02	1.008153613317052e+00	
-1.059446286382726e-02	1.017348698685032e+00	
-9.660857046505579e-03	1.031071236248135e+00	
-1.011289122816578e-02	9.887172469670684e-01	
-1.118200293229768e-02	1.044377910533546e+00	
-1.010683105554191e-02	1.011788925925779e+00	
-9.256946214073258e-03	9.658801639362095e-01	
-1.042279908315558e-02	9.927362483031156e-01	
-9.275433879886738e-03	9.914095322897657e-01	
-8.329380343889555e-03	9.253312478700297e-01	
-1.038687865079201e-02	1.002143939399909e+00	
-1.009447711161201e-02	1.025548263966519e+00	
-9.250020273662417e-03	9.952330771263045e-01	
-9.479203994566386e-03	9.602545460674455e-01	
-1.029469865170434e-02	1.031403038319073e+00	
-9.483990872020830e-03	1.032535859520301e+00	
-1.052262446841576e-02	1.011193388419618e+00	
-9.409301771887119e-03	9.991844319318599e-01	
-1.015072492569086e-02	1.000989175039510e+00	
-9.693892856759199e-03	1.052610521049577e+00	
-9.706950870210316e-03	9.957611002212654e-01	
-1.033632834711318e-02	1.021601613669333e+00	
-9.832714202180621e-03	9.721939905332910e-01	
-8.847060368706120e-03	9.542214157572484e-01	
-1.023607881028170e-02	9.716171918953702e-01	
-1.025447853520126e-02	1.012438843011302e+00	
-1.081034569678474e-02	1.022103150162805e+00	
-1.083961622742531e-02	1.028230145454552e+00	
-1.092666530268305e-02	1.053858978477312e+00	
-9.748780033667827e-03	1.000123090098280e+00	
-1.044526740301602e-02	1.039298514812805e+00	
-1.121414448066192e-02	1.040066508342130e+00	
-9.315078693351544e-03	9.890721926512355e-01	
-1.040397092090417e-02	1.018021066282883e+00	
-1.041450587270519e-02	9.895921637111436e-01	
-1.018755396583401e-02	9.700384303025306e-01	
-1.136028643533719e-02	1.079326760822044e+00	
-9.170018186382552e-03	9.749552212393207e-01	
-9.860195120535773e-03	9.883367484587942e-01	
-9.485321961887267e-03	9.662941961484834e-01	


==> fig_dispersion_full.dat <==
omega	a	
-1.072179022517811e-02	1.053782554149529e+00	
-9.433393855631774e-03	9.825724130933596e-01	
-9.979006563945634e-03	9.897691475819815e-01	
-9.999154048316411e-03	1.013234248467624e+00	
-9.904905464014520e-03	1.010111656219302e+00	
-1.025215349756431e-02	1.003115844575110e+00	
-1.010926076503564e-02	9.962571537447307e-01	
-1.004547754954226e-02	1.000880253858239e+00	
-9.977488425874174e-03	1.000131134442157e+00	
-9.764802042332526e-03	9.807737785757157e-01	
-1.012620509633204e-02	1.017035721926907e+00	
-9.971744757197224e-03	9.854186645684817e-01	
-9.682012887870767e-03	9.716533992093341e-01	
-1.018001426953026e-02	1.008279516267484e+00	
-1.009902836544033e-02	1.006436814198315e+00	
-9.719469609714834e-03	9.854050913517596e-01	
-9.903233092667631e-03	1.006789294199719e+00	
-1.024511377535030e-02	1.013219874115006e+00	
-1.046608163395691e-02	1.004812229769965e+00	
-9.753710047374971e-03	9.965482625116908e-01	
-9.998662095232617e-03	1.002161654870951e+00	
-1.034747488667371e-02	1.007298083618346e+00	
-1.031352676590837e-02	1.003810037499382e+00	
-9.787202262679059e-03	9.856796518305180e-01	
-1.013669790612465e-02	1.014366156147042e+00	
-1.009999017494226e-02	1.014155273944410e+00	
-9.868502396956472e-03	9.997743773194427e-01	
-1.000844902579280e-02	1.023833291781377e+00	
-9.970047501468368e-03	9.984022887742460e-01	
-9.488709396322473e-03	9.913362569877624e-01	
-9.939616721731982e-03	9.741157546630868e-01	
-1.016432027987565e-02	1.008825898985773e+00	
-1.006348454335264e-02	1.002260468427148e+00	
-9.661166243879521e-03	1.010958349227024e+00	
-1.005018560748809e-02	1.012329355617290e+00	
-1.012630030220251e-02	9.913017414199301e-01	
-1.012415465456359e-02	1.010488816171943e+00	
-9.430050646320463e-03	9.624592685843675e-01	
-9.924679469014926e-03	1.019139284004118e+00	
-1.007046287031758e-02	1.004563073743489e+00	
-1.018763641045396e-02	1.031830240120305e+00	
-9.701829515450493e-03	9.650473056178129e-01	
-9.760322655262036e-03	9.778046026092052e-01	
-9.601898318848568e-03	1.008637129999339e+00	
-9.988519656157491e-03	9.622435204176158e-01	
-9.605434922867738e-03	9.583923156104180e-01	
-9.797926998031250e-03	9.926287022529818e-01	
-1.048542983912307e-02	1.020886799912210e+00	
-1.029971127099481e-02	1.015021815624886e+00	
-9.786281488539557e-03	9.733995786789453e-01	
-1.066141593869896e-02	1.037593318441691e+00	
-9.898848188523204e-03	9.834317510842258e-01	
-1.005865142686182e-02	1.016364406714101e+00	
-1.078024726103808e-02	1.027108405587364e+00	
-9.829308573454484e-03	1.009272711316625e+00	
-9.928275533031647e-03	1.002769566553325e+00	
-9.670974564266122e-03	9.869624310329356e-01	
-1.031503574311356e-02	1.032204638796185e+00	
-9.597348723640280e-03	9.729720224850316e-01	
-1.039412787650066e-02	1.011828089871030e+00	
-9.568112865935377e-03	9.501471228214515e-01	
-1.014326407158717e-02	1.016028026565587e+00	
-9.842886932069151e-03	9.865494685274808e-01	
-9.949163752605303e-03	1.002246075628141e+00	
-1.005664714698884e-02	1.005987781338887e+00	
-9.710073159932003e-03	9.884336521488225e-01	
-9.778612024700954e-03	9.825415210972007e-01	
-9.828577952423867e-03	9.994722001529125e-01	
-1.039923500931648e-02	1.053233915097052e+00	
-1.016257464512541e-02	1.013445697961651e+00	
-9.829790944363558e-03	1.003345120620502e+00	
-9.725836691698204e-03	9.906447730402107e-01	
-1.049921176779700e-02	1.019475039835189e+00	
-1.026898120423058e-02	1.013960719271508e+00	
-1.044928514968989e-02	1.008645940807789e+00	
-9.813157002184630e-03	9.823704083660396e-01	
-9.934596072931619e-03	9.773454283852624e-01	
-1.010581330441631e-02	9.964880282301654e-01	
-9.875406099823885e-03	9.810336998440256e-01	
-9.560982838292490e-03	9.718343108709205e-01	
-9.721763901845322e-03	9.995105762154612e-01	
-9.801829128726151e-03	1.007940182422762e+00	
-9.791057319728560e-03	9.928159310963537e-01	
-1.006066234393430e-02	9.757275623864347e-01	
-1.009343378584831e-02	9.940362687209828e-01	
-9.489278334420689e-03	9.662370449681056e-01	
-1.012117889762117e-02	1.025204934882664e+00	
-1.037357424969718e-02	1.010039756309298e+00	
-9.848905657585085e-03	1.004795457111822e+00	
-9.910999642152260e-03	1.003246622468067e+00	
-1.037236810916399e-02	1.034679123067562e+00	
-9.850862968381922e-03	1.013342085442363e+00	
-9.796471722362832e-03	1.016160811826369e+00	
-1.046390381633505e-02	1.022465545340836e+00	
-9.931778448542211e-03	1.012780416573538e+00	
-9.869699238590867e-03	1.011407787700312e+00	
-9.754040527344503e-03	9.797476804758003e-01	
-1.000260867402359e-02	1.012541073176315e+00	
-1.001901883747512e-02	1.014632495137560e+00	
-1.003540637385250e-02	1.012332024090179e+00	
-1.025290475405707e-02	1.030494672495730e+00	
-1.007599586738499e-02	9.879010093537411e-01	
-1.013244474089731e-02	1.008998061002414e+00	
-9.919553225593410e-03	9.613725962297375e-01	
-1.004341840645279e-02	1.022112976797834e+00	
-9.940124826927200e-03	9.713351584334065e-01	
-1.046327868431940e-02	1.036131177225667e+00	
-1.007530506914411e-02	1.008634070118655e+00	
-1.000689979674804e-02	9.986497798596398e-01	
-9.599998950663748e-03	9.700247764704568e-01	
-1.015753675274321e-02	9.970168080008576e-01	
-1.054801659725947e-02	9.919184724227540e-01	
-1.012149523273239e-02	9.977915478503716e-01	
-9.674572252176879e-03	9.880942975837066e-01	
-1.023535860703979e-02	1.023639901834642e+00	
-9.776522416619689e-03	9.942191340472422e-01	
-9.593554592988203e-03	9.999784937738492e-01	
-1.018553022581648e-02	9.981681374833105e-01	
-9.930072688409165e-03	9.817830306221376e-01	
-1.032042259142937e-02	1.023444041675714e+00	
-9.892032735792465e-03	9.815891357582713e-01	
-1.023126645462398e-02	1.019424332803239e+00	
-1.021697610664005e-02	1.008586823562176e+00	
-9.885048167721696e-03	9.782320025953767e-01	
-1.016666494418368e-02	1.026126524870482e+00	
-9.688302176543760e-03	9.462541863181279e-01	
-9.779909951162220e-03	9.827213869677123e-01	
-9.982222176929902e-03	9.932431704582518e-01	
-9.826958037781478e-03	9.932421241393101e-01	
-1.033148709328360e-02	1.034605018201528e+00	
-9.978884331198829e-03	9.960196646383530e-01	
-9.570908445011640e-03	9.674121471025354e-01	
-1.025355011815627e-02	9.913072169746620e-01	
-9.844053595350835e-03	9.955241548389325e-01	
-9.817206522130233e-03	1.005340797408684e+00	
-9.483367215745409e-03	9.806998339812817e-01	
-9.897897084413144e-03	9.865074179402921e-01	
-9.675976137492536e-03	9.964343467017259e-01	
-1.005401029955189e-02	9.875393356891184e-01	
-9.920211104120526e-03	9.951156985071464e-01	
-1.004452527202698e-02	1.011494440628417e+00	
-9.421483862485022e-03	9.820321718510662e-01	
-9.994180808978763e-03	9.993780857129042e-01	
-9.862764624716811e-03	9.940401110844913e-01	
-9.353206987647958e-03	1.006113846065366e+00	
-1.010660602862171e-02	1.022005784794875e+00	
-1.025904947669885e-02	9.778193993689723e-01	
-1.019260447896276e-02	1.014044675936300e+00	
-9.954181591524182e-03	1.016086434126605e+00	
-1.004265259222963e-02	9.965292380707659e-01	
-1.008523073168116e-02	1.003064489151549e+00	
-1.020356048331290e-02	1.025359492744891e+00	
-9.645730810068637e-03	9.786029519231038e-01	
-9.642408892929784e-03	9.690157664808140e-01	
-9.639817267180250e-03	9.883183472171304e-01	
-9.852667901624682e-03	9.819635125897863e-01	
-9.916092363169331e-03	9.965856951517535e-01	
-9.998920678416491e-03	1.004022008215721e+00	
-9.907492087113258e-03	9.634262600618072e-01	
-9.881966578268725e-03	1.008212071332130e+00	
-1.055287173117918e-02	1.042915877056318e+00	
-1.001737346634885e-02	1.017503110418322e+00	
-9.992736841124929e-03	9.861307450144007e-01	
-1.011659514521205e-02	1.001710180952782e+00	
-9.982415191938808e-03	9.828553106975756e-01	
-9.940028730656780e-03	1.017951525400004e+00	
-1.004813645193833e-02	9.953579086074664e-01	
-1.016151870468021e-02	9.999247488096696e-01	
-9.844093034510518e-03	9.823624939556754e-01	
-9.995012949123153e-03	9.862702152187826e-01	
-1.005943738963391e-02	1.008507281703074e+00	
-9.600885995805872e-03	9.710703363320369e-01	
-1.006954708029747e-02	9.943572733906930e-01	
-9.758054071077707e-03	9.756258302852381e-01	
-1.014648262747196e-02	9.930933598875504e-01	
-1.068742885906877e-02	1.029858952327121e+00	
-9.977125103368806e-03	1.008060615079048e+00	
-9.882882295835539e-03	9.997014724544091e-01	
-1.034435976386890e-02	1.009772850071843e+00	
-1.016642291013037e-02	1.010910790209537e+00	
-1.008310758957007e-02	1.010729043752870e+00	
-9.718267183890671e-03	9.902651544567046e-01	
-9.521974645788599e-03	9.961624454448181e-01	
-9.909117626851869e-03	9.994316733309988e-01	
-1.032556099601227e-02	1.012125815095921e+00	
-1.033347163369710e-02	1.018462905007255e+00	
-1.009493254182018e-02	9.832804747579138e-01	
-1.005462157076876e-02	1.012316509093161e+00	
-9.658659550141719e-03	9.726992110918876e-01	
-9.627604301020689e-03	9.889083379070743e-01	
-9.659544575331873e-03	9.853294596500106e-01	
-1.043537670814663e-02	1.030194669270288e+00	
-9.614019866705450e-03	9.943203414521445e-01	
-9.788784704362105e-03	9.944669152805587e-01	
-9.601858743259686e-03	9.883739462349977e-01	
-9.845233607347813e-03	9.584109599807465e-01	
-9.866575835532203e-03	1.002502950867335e+00	
-1.016354933322076e-02	1.022926286570069e+00	
-9.653944086198837e-03	9.950917813439154e-01	
-1.009533700158396e-02	9.925195821666144e-01	
-9.419612265739018e-03	9.639428971232351e-01	
-9.837210674929053e-03	9.757390888245117e-01	
-1.010383138607604e-02	1.008054247955138e+00	
-9.498162605780619e-03	9.792511194681299e-01	
-9.938907714566233e-03	1.009049307263188e+00	
-1.013507637639165e-02	1.028194818092467e+00	
-1.003805328538730e-02	9.910622110804671e-01	
-9.847112910812637e-03	1.019433082901098e+00	
-1.016282896839845e-02	1.024216761825873e+00	
-9.722834598761524e-03	1.000747842149533e+00	
-9.923196043592026e-03	9.743487179642839e-01	
-9.898962322200609e-03	9.898642065121427e-01	
-1.030159756816400e-02	1.021855145096414e+00	
-1.036990617261807e-02	1.007043382630054e+00	
-9.568370528685853e-03	9.833173955111207e-01	
-9.761842233941592e-03	9.931032895702595e-01	
-9.842519355353541e-03	9.950117907451718e-01	
-1.003003820316259e-02	9.960324832233168e-01	
-1.052116908927518e-02	1.000125998923257e+00	
-9.654540278585666e-03	1.008449494932499e+00	
-1.014988482796391e-02	1.028977117676658e+00	
-1.031677162330238e-02	1.008886526710861e+00	
-9.945092822434920e-03	1.008901773492105e+00	
-1.013749581501939e-02	1.008546085401596e+00	
-1.000695836730860e-02	9.910440812053602e-01	
-1.000615645952492e-02	9.858926183210779e-01	
-9.674861971597205e-03	1.000133451445155e+00	
-1.010674233109424e-02	1.020996861306967e+00	
-1.011565599996285e-02	9.938342016886245e-01	
-1.025494367362696e-02	1.017344307674089e+00	
-9.481487406976163e-03	9.746816754299983e-01	
-1.049558582570077e-02	1.070144386675184e+00	
-1.000197508842663e-02	9.940113013120966e-01	
-9.669318701848706e-03	9.877414745077518e-01	
-1.013476841298318e-02	1.031402466258189e+00	
-9.213679191966426e-03	9.444863938675908e-01	
-1.075166332913306e-02	1.031737786987085e+00	
-1.055161686497928e-02	1.030387630911770e+00	
-1.007426000188551e-02	9.961252516935654e-01	
-9.816054853270084e-03	1.007580852277081e+00	
-1.007475689711443e-02	1.015310543420671e+00	
-9.659303471857438e-03	9.629304186661521e-01	
-1.009228453590201e-02	9.919359354795869e-01	
-1.009674243379355e-02	1.019451029241937e+00	
-9.665608485455184e-03	9.784051360843529e-01	
-9.644077624796759e-03	9.645985200700832e-01	
-1.028014253407659e-02	1.011798525966528e+00	
-1.024155427096856e-02	1.012255950456409e+00	
-9.850802144793619e-03	9.861544940265479e-01	
-1.026089610761600e-02	1.016633568453664e+00	
-9.862546420665768e-03	1.003054372970169e+00	
-9.861254710858995e-03	1.004182000022875e+00	
-1.002602526957234e-02	9.772643151023761e-01	
-1.008700951738042e-02	1.010801320323262e+00	
-9.493346900526450e-03	9.671476843311346e-01	
-9.843993971391161e-03	1.001409943888464e+00	
-1.016139751194065e-02	1.007572762061572e+00	
-1.009299222618379e-02	9.933413281127634e-01	
-1.024196171499605e-02	1.000788619185039e+00	
-1.010095653226757e-02	1.008568341966988e+00	
-9.436099298516940e-03	9.708138582575569e-01	
-1.046781741268835e-02	1.016524019825624e+00	
-9.560823713368090e-03	9.844324770133456e-01	
-1.020808299248946e-02	1.014438607907957e+00	
-1.030059217424364e-02	1.015345661706047e+00	
-1.008666280335512e-02	1.011396428444640e+00	
-1.030025228754524e-02	9.983953282175303e-01	
-1.052480492114087e-02	1.037081876292971e+00	
-9.169942885448690e-03	9.487509458311305e-01	
-9.769828539173757e-03	1.014859480080291e+00	
-9.285042576425597e-03	9.497881075816306e-01	
-9.960883414893708e-03	9.772748035191117e-01	
-9.629968632326005e-03	1.004325563160322e+00	
-1.044250039422461e-02	1.025005690279213e+00	
-1.009470366268425e-02	1.002040405997153e+00	
-1.015414112137799e-02	1.020798582563426e+00	
-9.856891601733633e-03	9.827632755929925e-01	
-1.010819769419258e-02	1.005451004908972e+00	
-9.805933190722529e-03	9.939863026807201e-01	
-9.838986584474078e-03	9.742550251121704e-01	
-1.008637143473005e-02	1.020426008807356e+00	
-1.025909283047634e-02	1.011287324237206e+00	
-1.010393224512873e-02	1.017482349581320e+00	
-9.806061495139417e-03	1.009337428218674e+00	
-1.021709419152234e-02	1.050937474898460e+00	
-1.012014512389893e-02	9.866395422015308e-01	
-1.019713051622679e-02	1.035721273791365e+00	
-1.058366916942828e-02	9.980198136057572e-01	
-1.010131867568694e-02	9.972342369747460e-01	
-1.018841700015102e-02	1.014122110046347e+00	
-1.048705137668478e-02	1.015230211186251e+00	
-9.520276536042755e-03	9.717891170962317e-01	
-1.007850242592318e-02	1.019973733359423e+00	
-1.041664360516485e-02	1.039439658342990e+00	
-9.935216547964431e-03	9.750461963659249e-01	
-9.999363486906389e-03	9.708449909476328e-01	
-9.720198225890859e-03	9.894560035562228e-01	
-9.978255204620234e-03	1.006308779883018e+00	
-1.012903509475432e-02	1.036525967916861e+00	
-1.030753869496784e-02	1.005892033405462e+00	
-1.052551625990825e-02	9.835770378706262e-01	
-1.024970477919902e-02	1.002351729362052e+00	
-1.047401571312541e-02	1.018122053498914e+00	
-9.739920713578633e-03	1.008947291883478e+00	
-9.765429718316001e-03	9.692732560496542e-01	
-1.005062016963732e-02	1.015510266386812e+00	
-1.055625970267541e-02	1.040368965526654e+00	
-1.017010299117932e-02	1.011032135827429e+00	
-1.050548219507187e-02	1.022347278623523e+00	
-9.780560586972218e-03	9.888766112045437e-01	
-9.874244635092320e-03	1.004495109469505e+00	
-1.017831349522357e-02	9.923461890511053e-01	
-9.938392776568696e-03	1.012187411584564e+00	
-9.876406752621060e-03	9.958032360620785e-01	
-1.003901010080505e-02	9.963082305109235e-01	
-9.919676051612614e-03	1.015816553975772e+00	
-1.017138358069080e-02	1.005783041860140e+00	
-9.903524756031241e-03	9.892473631543639e-01	
-1.042085942060606e-02	1.023911831673588e+00	
-9.981703439924498e-03	9.858181538784180e-01	
-1.002723574339585e-02	9.779663936183847e-01	
-9.708808227772104e-03	9.838026037160189e-01	
-9.552311750290964e-03	9.584914131299187e-01	
-9.948455874603433e-03	9.794054241509697e-01	
-9.819437346828098e-03	1.012977384492844e+00	
-9.509146970551646e-03	9.521620382237350e-01	
-1.013477565893892e-02	9.993340802204529e-01	
-1.041962207221560e-02	1.022183859422802e+00	
-9.732814857629233e-03	9.960383808666601e-01	
-1.038610682974935e-02	1.032185309189455e+00	
-1.003759632770220e-02	9.813038818127472e-01	
-1.004217342618081e-02	9.997655838098701e-01	
-9.999640829649065e-03	9.828295053550818e-01	
-1.021293156881078e-02	1.037040404958875e+00	
-1.033832483859824e-02	9.946102339152085e-01	
-1.044879467357310e-02	1.005212049754691e+00	
-9.933613226540388e-03	9.994794154678480e-01	
-9.650277379455246e-03	9.810192145245303e-01	
-9.866286048697220e-03	1.017481583905090e+00	
-1.014103359227896e-02	1.039769506105407e+00	
-1.006969605516031e-02	1.019992884606707e+00	
-9.827648998173285e-03	9.862583597320578e-01	
-9.775953363547812e-03	9.956741178799068e-01	
-9.951902833278037e-03	9.923837932226945e-01	
-9.736590467037100e-03	9.972623726277359e-01	
-1.034745352788197e-02	1.021547210459024e+00	
-1.019308622101463e-02	9.799297250498556e-01	
-1.059592900623183e-02	1.041236017489378e+00	
-1.033882506851638e-02	1.012835884770128e+00	
-1.021745955223224e-02	9.968560649123114e-01	
-1.010054637655884e-02	1.017245015857590e+00	
-1.018903592916619e-02	1.007059231821706e+00	
-9.979422966967426e-03	1.000557009753144e+00	
-9.970700904317377e-03	9.842123995705728e-01	
-1.021888165498684e-02	1.036667584614223e+00	
-1.022412172223570e-02	1.008776545249922e+00	
-1.002840665494387e-02	9.745111522797308e-01	
-9.873919154618046e-03	9.786380980489560e-01	
-1.022008052712083e-02	9.849563112709725e-01	
-9.845571276439979e-03	9.660215273532061e-01	
-1.006869179465815e-02	9.953980589136380e-01	
-9.797565579248123e-03	1.011139406892749e+00	
-9.907749541096201e-03	1.002672576463349e+00	
-9.466321003659395e-03	9.768682974655353e-01	
-9.884249899513394e-03	9.986269047594853e-01	
-1.016060874239551e-02	1.021405612023337e+00	
-1.004489400346958e-02	9.763735915280818e-01	
-9.567175899864616e-03	9.559470922549531e-01	
-9.629463140948809e-03	9.902620114265941e-01	
-1.027400565029876e-02	1.033433195309521e+00	
-1.032610717069874e-02	1.022159298298661e+00	
-9.738914742303040e-03	9.804762255747989e-01	
-9.768442281869722e-03	9.883053830636896e-01	
-9.875074601233866e-03	9.894316914171140e-01	
-1.018877669021223e-02	1.034705909723688e+00	
-1.038899383567625e-02	1.022936768835493e+00	
-1.002190550113244e-02	9.987729797858483e-01	
-9.693738707223471e-03	9.850979014224345e-01	
-9.883948200071858e-03	9.973412126478973e-01	
-9.246822163763444e-03	9.568483400088172e-01	
-9.460045541528720e-03	9.570584419138487e-01	
-9.827318285070391e-03	9.681134040251547e-01	
-1.033876632266526e-02	1.010944468718830e+00	
-9.883796653052791e-03	9.803146991480298e-01	
-9.964795551843264e-03	1.011972250331292e+00	
-1.008269151091886e-02	1.019600915631349e+00	
-9.626446090334022e-03	9.961457325253489e-01	
-1.014665637029761e-02	9.872050446857978e-01	
-1.004245759033906e-02	1.012527553050761e+00	
-9.975649472106289e-03	1.010276298649505e+00	
-1.015449155500125e-02	1.004794959398022e+00	
-9.977489210571656e-03	1.000253738833082e+00	
-1.011674258385755e-02	9.979961345338578e-01	
-1.028548953017084e-02	1.003195333524671e+00	
-9.812405422456028e-03	9.908568056901649e-01	
-1.017089969371276e-02	1.003744008898171e+00	
-1.037363413838482e-02	1.030338835560890e+00	
-9.844485072276242e-03	1.006675037832110e+00	
-1.034048968507857e-02	1.036502630366235e+00	
-1.027013055453434e-02	1.013090956443945e+00	
-9.645382866974613e-03	9.992212966055287e-01	
-1.017054592554613e-02	9.936178459547474e-01	
-9.667086900654672e-03	9.993316075043476e-01	
-1.009311965166374e-02	9.896196503778463e-01	
-9.200202561766149e-03	9.730780513992497e-01	
-1.033324838472129e-02	1.016225568875657e+00	
-1.077125087265360e-02	1.042088625303214e+00	
-9.899668183887269e-03	9.681470233929951e-01	
-9.890743581585270e-03	1.015445432671512e+00	
-9.716713117035376e-03	9.992950567919462e-01	
-1.000591205263312e-02	1.004231763027245e+00	
-1.039214162032932e-02	9.999115752910380e-01	
-9.866867507915310e-03	9.879553683392404e-01	
-1.034745896981646e-02	9.925396496033658e-01	
-1.017324778799122e-02	1.006585512072284e+00	
-1.005099284291485e-02	9.999256275938495e-01	
-1.005324303240164e-02	9.858635361991532e-01	
-9.825142670300647e-03	1.003211505698655e+00	
-9.838940652102078e-03	9.814914600820990e-01	
-9.886067065199714e-03	1.005256923541821e+00	
-9.793307883226203e-03	9.766694438629822e-01	
-1.016172549385429e-02	1.005532933305772e+00	
-1.026616032457937e-02	1.010395958368607e+00	
-1.001563928841431e-02	1.001025945838422e+00	
-9.828540502450692e-03	9.911492363417526e-01	
-1.005338224186699e-02	9.724486458202428e-01	
-1.031505661276371e-02	1.032672421861913e+00	
-1.038414827889629e-02	1.032598093646820e+00	
-1.037877753032329e-02	1.022709177793959e+00	
-9.978612368690108e-03	9.827065670531332e-01	
-1.027742694505272e-02	1.008622554983770e+00	
-1.008499882596459e-02	1.004093627395210e+00	
-1.026025735350891e-02	1.013162543200430e+00	
-1.014708633151392e-02	1.002134744197372e+00	
-1.019868268757451e-02	9.928555980886021e-01	
-1.059472154218313e-02	1.047767325923349e+00	
-9.520402770857828e-03	9.734210189753102e-01	
-9.663694085774267e-03	9.661682480624009e-01	
-9.893178870419971e-03	9.859642315731825e-01	
-1.007218420089429e-02	1.015224905745628e+00	
-9.877007475005009e-03	9.871474995164519e-01	
-1.034963339523363e-02	9.867726785563952e-01	
-9.713231637892603e-03	9.885926684386630e-01	
-9.630790519518888e-03	9.896385080813911e-01	
-1.008898045771474e-02	1.001192659730687e+00	
-9.896089692853429e-03	9.808330850454978e-01	
-1.003625575070561e-02	9.823363602388995e-01	
-1.039101279951957e-02	1.048693530461337e+00	
-9.866857707331840e-03	1.000024922388894e+00	
-9.782053083447808e-03	9.991706479356912e-01	
-1.034247566867178e-02	1.021015578723391e+00	
-9.660040472687786e-03	9.935626952666217e-01	
-1.009058849269292e-02	1.017814024417137e+00	
-1.001930768965065e-02	9.951359109713026e-01	
-1.036542653385664e-02	9.973475497986191e-01	
-1.039518722572488e-02	1.031582463460138e+00	
-9.512319706532163e-03	9.944274900858686e-01	
-1.041381587023573e-02	1.045258078602919e+00	
-1.023631183619440e-02	1.007937024209251e+00	
-1.011621504801656e-02	9.987107152482027e-01	
-1.017215213502830e-02	1.018498843541972e+00	
-1.034124625996864e-02	1.002421552517787e+00	
-9.882519687361205e-03	1.004350724923266e+00	
-1.009066761548025e-02	9.915469463653800e-01	
-1.000724281216355e-02	1.011651799770604e+00	
-9.804429948332662e-03	9.924731757720471e-01	
-1.009795918967112e-02	1.003910852998540e+00	
-9.845677271052082e-03	9.967974851158075e-01	
-9.982730433551638e-03	1.007592296374666e+00	
-1.011077763830946e-02	1.010325225019697e+00	
-1.049799521062731e-02	1.010202809913453e+00	
-1.008242948254310e-02	1.025139014631032e+00	
-9.875363472848189e-03	1.018445630172520e+00	
-1.005460772485909e-02	9.950916463230403e-01	
-9.808092221244106e-03	9.931247569823453e-01	
-1.020006720036367e-02	1.033103043637177e+00	
-9.710665251828648e-03	9.995119493172435e-01	
-9.821488842453456e-03	9.955454526473927e-01	
-9.624241426774300e-03	9.732751934597635e-01	
-1.113950762335279e-02	1.074942437552782e+00	
-9.747028297810502e-03	9.953015908267766e-01	
-9.975868860550578e-03	9.859354001018947e-01	
-9.617534825932939e-03	9.602742602986610e-01	
-9.745706304172163e-03	9.767786173120854e-01	
-1.011682481031063e-02	1.011604296952374e+00	
-9.806022247421480e-03	1.008067013223567e+00	
-1.020794295986478e-02	9.936972006879611e-01	
-1.034768240610287e-02	1.036513846226039e+00	
-1.052305205693696e-02	1.037422423429581e+00	
-9.938628461932759e-03	1.001422186625255e+00	
-1.009814658336751e-02	1.003193134413914e+00	
-9.875978849144573e-03	9.870832121316301e-01	
-9.593099316342703e-03	9.659450613062134e-01	
-9.819647086659911e-03	9.908010255218387e-01	
-1.012971549253165e-02	9.929800378502994e-01	
-9.486784125946970e-03	9.735535927118353e-01	
-1.030248511917110e-02	1.021379172597029e+00	
-1.007125526945019e-02	1.000703802623780e+00	
-9.526236634709629e-03	9.840190890611327e-01	
-1.007103905966052e-02	9.923136687513092e-01	


==> fig_dispersion_reduced.dat <==
omega	a	
-1.015695485292681e-01	1.018404977604982e+00	
-1.010803061372894e-01	1.015780561709781e+00	
-1.014736872349460e-01	1.021678922969197e+00	
-1.003138350121685e-01	1.005023536766165e+00	
-1.004734393264631e-01	1.012708208858399e+00	
-9.907886176220695e-02	9.987711256740276e-01	
-1.004896414532843e-01	9.977325271369333e-01	
-1.041212965645789e-01	1.042569381944398e+00	
-9.898149558438921e-02	9.902053854384439e-01	
-1.017739428500539e-01	1.018203399288528e+00	
-9.995490093947132e-02	1.005182681937035e+00	
-9.828502535408631e-02	9.901057590736685e-01	
-1.007267635701551e-01	1.003651123724694e+00	
-1.008691293675786e-01	1.010894547025271e+00	
-1.003753248539979e-01	1.013815050637696e+00	
-9.916529656983501e-02	9.977122331299333e-01	
-1.018625388065329e-01	1.013778205418790e+00	
-9.768806263015536e-02	9.846997373596779e-01	
-9.917038420209871e-02	9.815106942086484e-01	
-1.004355253504198e-01	1.015218680561643e+00	
-1.028575338199187e-01	1.030874774222597e+00	
-9.771463796988365e-02	9.813123131328814e-01	
-9.877634702091201e-02	9.913303426967541e-01	
-1.021667040491683e-01	1.009564235348860e+00	
-1.025198863187777e-01	1.020388173741974e+00	
-9.958345550641708e-02	9.983742769274927e-01	
-1.029974026370920e-01	1.025162990151449e+00	
-1.012115253915214e-01	1.003696192944754e+00	
-9.855046263987492e-02	9.802799688707766e-01	
-1.017117280419690e-01	1.009899921637269e+00	
-9.727329012462767e-02	9.823877733378515e-01	
-9.977100761345439e-02	1.009973752937535e+00	
-9.871291586852081e-02	9.881542801346621e-01	
-9.748542600987802e-02	9.738261056445188e-01	
-1.022443611425623e-01	1.018245342476831e+00	
-9.838616718058459e-02	9.865990256606580e-01	
-1.002427984529579e-01	1.020508545732254e+00	
-1.009699086556305e-01	1.005581705976926e+00	
-1.010990813828639e-01	1.019028215562415e+00	
-9.753999890867163e-02	9.819623914939095e-01	
-1.004982364335017e-01	9.963457471375452e-01	
-1.024161282753460e-01	1.014999036443567e+00	
-1.012488887192890e-01	1.005191255403351e+00	
-9.899916943345798e-02	9.866773574085872e-01	
-1.012291018521780e-01	1.009380864547653e+00	
-1.012774461364173e-01	1.010955354308837e+00	
-1.018089214948787e-01	1.023978435363455e+00	
-9.924597270434815e-02	9.908696486155165e-01	
-1.000147210738849e-01	1.013013985502009e+00	
-1.026498487878559e-01	1.015860695257979e+00	
-1.016797987244358e-01	1.015916028775584e+00	
-9.888710174284017e-02	9.919919228360833e-01	
-1.002871654679327e-01	1.002672061984274e+00	
-9.897230474588174e-02	9.954285553630872e-01	
-1.044127980250369e-01	1.035062289580914e+00	
-1.022784839831707e-01	1.007568457322694e+00	
-1.009791104398917e-01	1.007978557278029e+00	
-1.002406936570809e-01	9.941347238829459e-01	
-1.019220439187394e-01	9.918485607281775e-01	
-1.000005457160902e-01	9.919327290447608e-01	
-9.998622300893044e-02	1.005054175197725e+00	
-1.005438091088994e-01	1.006620484188668e+00	
-1.005733504866144e-01	1.006291445606489e+00	
-9.692942818658359e-02	9.845512871349157e-01	
-9.905148228603966e-02	9.964723017446541e-01	
-9.894981951165996e-02	9.963488168642926e-01	
-1.021325181839265e-01	1.015140903785525e+00	
-9.698853539936522e-02	9.740866915676962e-01	
-9.801311570157428e-02	9.821256113018056e-01	
-9.809686377749320e-02	9.798387827242317e-01	
-9.990268053829188e-02	9.970101607314110e-01	
-1.016606366666009e-01	1.014774588587412e+00	
-9.827261924377156e-02	9.901568958835119e-01	
-1.001268898934608e-01	9.967577473646946e-01	
-9.826956473178282e-02	9.883920758241753e-01	
-1.020721225364529e-01	1.021921360727559e+00	
-1.009593770801866e-01	1.001801012155005e+00	
-1.006151838125569e-01	9.989724509679967e-01	
-1.005351315981154e-01	1.008825221797057e+00	
-1.029746117983729e-01	1.021206009470023e+00	
-1.004759080696006e-01	1.005236533684575e+00	
-9.759784424882857e-02	9.886839690323257e-01	
-1.023867459622865e-01	1.018296375340190e+00	
-9.758135018470815e-02	9.780531581894018e-01	
-1.029723867810765e-01	1.031021727018088e+00	
-1.019448286834181e-01	1.025772961957687e+00	
-1.007484825283352e-01	9.963363235611324e-01	
-1.001429347185186e-01	1.004778733914351e+00	
-9.850719379326690e-02	9.810954521789677e-01	
-1.021619767554380e-01	1.012864594735919e+00	
-9.944542118833270e-02	1.002172189247478e+00	
-9.784280106351369e-02	9.715526035845355e-01	
-1.003651593383666e-01	1.006630323147420e+00	
-1.005123303360541e-01	1.000143181304280e+00	
-1.032399631936185e-01	1.023983966380553e+00	
-9.722373949320662e-02	9.771112956775437e-01	
-9.984938628578305e-02	1.002268192292364e+00	
-1.007063023870057e-01	1.002325755999810e+00	
-9.886918605600961e-02	9.936337522878695e-01	
-1.005201791591119e-01	1.004651899702728e+00	
-1.029801857142646e-01	1.029311839481975e+00	
-9.852211293232382e-02	9.790127289134005e-01	
-9.857968783833582e-02	9.908275609051987e-01	
-1.009420475338475e-01	9.951940408735064e-01	
-1.000144369269230e-01	1.013011829222332e+00	
-9.919500572139654e-02	1.003605072051044e+00	
-1.006974996454648e-01	1.008277758823178e+00	
-9.985140606975478e-02	9.947670565499616e-01	
-1.017436547756691e-01	1.013434677346167e+00	
-9.894411756027419e-02	9.914039565438982e-01	
-1.019759512529775e-01	1.024672116617624e+00	
-9.514049207759123e-02	9.666324163732258e-01	
-1.031741188828513e-01	1.032742624550454e+00	
-9.966151413553342e-02	1.005396628469796e+00	
-9.983230166137229e-02	1.001154130700260e+00	
-9.844145385550879e-02	9.802587127915412e-01	
-9.841445516043745e-02	9.933159192988588e-01	
-1.013289832824840e-01	9.981929285662251e-01	
-1.002106358456069e-01	1.003481082488710e+00	
-9.701370202575775e-02	9.774463002364333e-01	
-9.798444149855387e-02	9.841297347086106e-01	
-1.013438838041741e-01	1.005292297018724e+00	
-9.911695532020880e-02	9.935584613411477e-01	
-9.811690461518763e-02	9.939796312865558e-01	
-9.844313421146376e-02	9.889331790974570e-01	
-9.933648207340309e-02	9.936985195917382e-01	
-1.008798247894708e-01	1.006318665046372e+00	
-1.005169701003201e-01	1.003815627956938e+00	
-1.018556145328756e-01	1.025238388017709e+00	
-1.000512734737191e-01	9.969843541450820e-01	
-9.737087226415427e-02	9.788885764568799e-01	
-9.820232846490705e-02	9.807200565863750e-01	
-1.016603324577084e-01	1.017159011250979e+00	
-9.749813088662077e-02	9.763183343768633e-01	
-1.004171363481183e-01	1.007471589256452e+00	
-9.968396351708954e-02	9.912808925314266e-01	
-9.803101632395202e-02	9.858767408505719e-01	
-1.021022887235753e-01	1.021928238933782e+00	
-1.020789641933538e-01	1.016955764111042e+00	
-9.725060215355438e-02	9.781453595877997e-01	
-9.963845961520655e-02	9.900457030859248e-01	
-9.913037899642588e-02	9.960499528257779e-01	
-9.903051865554284e-02	9.832117048922122e-01	
-1.006625552552648e-01	1.002038374368983e+00	
-1.015728619335720e-01	1.004424111314508e+00	
-1.001914808596549e-01	9.981987253479042e-01	
-9.917621717562768e-02	9.875252526830437e-01	
-1.026990329442725e-01	1.014754168309254e+00	
-9.891504615822570e-02	9.931975136015723e-01	
-9.810625008409260e-02	9.877328917954492e-01	
-9.816556139835934e-02	9.778350287249904e-01	
-1.006893084626732e-01	1.004342158903963e+00	
-9.936061882040027e-02	9.972782943025656e-01	
-9.976049368947933e-02	9.926903654710237e-01	
-9.817836021481377e-02	9.817742976708823e-01	
-1.011013765822026e-01	1.002601669391054e+00	
-9.923070792409311e-02	1.002718526830381e+00	
-1.038366044957203e-01	1.022078650155757e+00	
-9.925209102757665e-02	1.001263939068920e+00	
-9.914771139774282e-02	9.981650734794878e-01	
-1.007958866719317e-01	1.004861077048453e+00	
-1.000443834746004e-01	9.984888140490730e-01	
-1.000845238057949e-01	1.008592205520838e+00	
-9.991530040867765e-02	9.910118272191087e-01	
-9.863886388654525e-02	9.876320850781990e-01	
-9.863903507211061e-02	9.883606668335638e-01	
-1.012856971325758e-01	1.014161970063705e+00	
-1.006973965269655e-01	9.987452580089808e-01	
-1.018640904562182e-01	1.007101512934304e+00	
-1.029435032712911e-01	1.027834493157748e+00	
-1.006748058121669e-01	1.006150966906789e+00	
-9.829808424276129e-02	9.889058659554888e-01	
-1.004753900127840e-01	1.002129611150943e+00	
-9.963020486782902e-02	1.003963756044673e+00	
-9.996186688238799e-02	1.005093920500323e+00	
-1.017382096461922e-01	1.009383829599783e+00	
-9.841565344262908e-02	9.907592305635737e-01	
-1.020343920004664e-01	1.016541582359642e+00	
-9.902606536473890e-02	9.936196356316074e-01	
-9.961987624134795e-02	9.963386723104156e-01	
-1.013992671523966e-01	1.010235626637941e+00	
-1.010878420234907e-01	1.007096647685159e+00	
-1.010248867776613e-01	9.927345894428707e-01	
-9.932345636443161e-02	9.983073789993464e-01	
-9.843699248687274e-02	9.880232473121850e-01	
-9.949550075697663e-02	1.003209542007602e+00	
-9.607019478598014e-02	9.702738337199304e-01	
-1.002097962634949e-01	1.009193215774587e+00	
-9.773987161204127e-02	9.763563193921087e-01	
-9.676135504653850e-02	9.657010112056926e-01	
-9.995641824756742e-02	9.975236678749932e-01	
-1.016297974205366e-01	1.006048559059798e+00	
-1.018335039771841e-01	1.027825932057412e+00	
-9.844743693304875e-02	9.890682118700249e-01	
-9.953679995740114e-02	9.950091129048678e-01	
-1.015597563922424e-01	1.008589137891647e+00	
-1.006353581635799e-01	1.003375819931470e+00	
-9.937517030863018e-02	9.958430486515510e-01	
-9.867783772718521e-02	9.911976819185740e-01	
-1.012230628505822e-01	1.015400464779339e+00	
-1.002347944160766e-01	1.007041684141398e+00	
-9.769121705231580e-02	9.833161075377170e-01	
-9.758362629488804e-02	9.782931969567840e-01	
-1.009838792733065e-01	1.010979759331673e+00	
-9.744701817602984e-02	9.817149903092851e-01	
-1.016297061083940e-01	1.011092513185037e+00	
-1.010348046928004e-01	1.010046503750129e+00	
-9.885263399873202e-02	9.975740863737593e-01	
-9.904751084153120e-02	9.946289902194344e-01	
-1.005379905185979e-01	1.004991229342642e+00	
-1.005302513850824e-01	1.015287630058599e+00	
-1.012743634570659e-01	1.007360208664028e+00	
-9.760292210154263e-02	9.823451487062514e-01	
-1.015564595716892e-01	1.014484523281986e+00	
-9.808438945167651e-02	9.809780138184900e-01	
-9.816208074589991e-02	9.961410550822732e-01	
-1.023343855540559e-01	1.010742754046523e+00	
-1.020815673580202e-01	1.014589201416589e+00	
-1.033637697199958e-01	1.028159417451492e+00	
-1.000170930033798e-01	9.867947768041895e-01	
-9.825347786871369e-02	9.987320013794498e-01	
-1.024675196808814e-01	1.020875503295418e+00	
-1.019060767172093e-01	1.009397419291744e+00	
-1.032882179964205e-01	1.013381909713322e+00	
-9.843133857017512e-02	9.793233304269868e-01	
-1.005367984724213e-01	1.002724427069946e+00	
-9.875110281831764e-02	9.933676586339312e-01	
-9.960427347827511e-02	1.000027142068705e+00	
-9.759436942368953e-02	9.852983985556846e-01	
-1.027051616246416e-01	1.018310125521702e+00	
-1.015819048225985e-01	1.008174573809531e+00	
-1.028278789264728e-01	1.016303018222259e+00	
-9.788398157982348e-02	9.723831484600571e-01	
-1.001348287305830e-01	1.009942073625332e+00	
-1.012429777615493e-01	1.009110487245932e+00	
-1.020467752582599e-01	1.018309468246027e+00	
-9.849910000407570e-02	9.907252268690178e-01	
-1.014224824812429e-01	1.007737594802868e+00	
-9.960269956904901e-02	9.992230256702462e-01	
-9.689856997056114e-02	9.772277469216644e-01	
-9.974863409605983e-02	1.000397728931171e+00	
-1.004301797379965e-01	1.002360026183804e+00	
-9.936622053938191e-02	9.966782171212569e-01	
-1.017408833850052e-01	1.006317916387024e+00	
-1.014017171665286e-01	1.011712999417459e+00	
-9.880420026108255e-02	9.880592280441918e-01	
-9.993759772418022e-02	9.982611354852762e-01	
-1.016417090110068e-01	1.012230901596175e+00	
-9.959425678144115e-02	1.000816663776465e+00	
-1.018466173223646e-01	1.014889298683793e+00	
-1.030594745190522e-01	1.011172005395353e+00	
-9.890424234754212e-02	9.910321999750480e-01	
-9.733666817009230e-02	9.759817695748718e-01	
-9.859644848418372e-02	9.820430569451086e-01	
-1.032284093339816e-01	1.025793145754072e+00	
-9.931482584731093e-02	1.000365506020151e+00	
-9.866243648378802e-02	9.818007192403692e-01	
-1.020554711717795e-01	1.026534217163083e+00	
-9.859377330603947e-02	9.938247472058880e-01	
-1.021142212500943e-01	1.022802585711329e+00	
-9.961400122164030e-02	1.007748441848933e+00	
-9.923161684906229e-02	9.891427573859680e-01	
-9.915747664398664e-02	9.948668565178440e-01	
-9.976284780478692e-02	9.983814652494021e-01	
-1.014412007029899e-01	1.013821878389017e+00	
-9.930519466742219e-02	1.000434172123726e+00	
-9.996985973727111e-02	1.004731340674686e+00	
-1.023631178328270e-01	1.012160935910353e+00	
-1.029557435467325e-01	1.025825876769975e+00	
-9.846580968053320e-02	9.936418234732767e-01	
-1.025612239013882e-01	1.017741139258140e+00	
-1.000909594203471e-01	9.968483223595803e-01	
-9.986897093292391e-02	9.957602364837581e-01	
-9.988922704412377e-02	1.007264166222212e+00	
-9.887920440270090e-02	9.978986646062007e-01	
-9.989387212828185e-02	1.000313658270148e+00	
-9.929348328071000e-02	9.925327565264089e-01	
-1.013620846995930e-01	1.006011816251593e+00	
-1.004323344557821e-01	1.005178479245822e+00	
-1.006679474386541e-01	9.924273071428997e-01	
-9.601789733957616e-02	9.691003969143643e-01	
-1.004119962697163e-01	1.007826713796968e+00	
-9.827783827099210e-02	9.859165602969480e-01	
-9.840766898741655e-02	9.861150804147690e-01	
-1.006235346739890e-01	1.010470042261923e+00	
-1.009313528335183e-01	1.006222073133620e+00	
-1.009496553219571e-01	1.009893729334325e+00	
-1.004752332849792e-01	1.003595128928374e+00	
-9.989854997345027e-02	1.000316982747205e+00	
-9.833699204032473e-02	9.854593843824547e-01	
-9.978704459272336e-02	1.001834443365178e+00	
-1.021658398968702e-01	9.994552587512258e-01	
-1.011147874828428e-01	1.007205472086826e+00	
-9.804651739458406e-02	9.773868762781182e-01	
-1.002917639559966e-01	9.990093661735290e-01	
-9.769077118329583e-02	9.787370678753041e-01	
-9.971280642182158e-02	1.004919803789665e+00	
-1.011188246183093e-01	1.011763849291721e+00	
-1.025958844558390e-01	1.017050406521294e+00	
-9.749418859777484e-02	9.673596374966356e-01	
-9.689875279820274e-02	9.781127012531401e-01	
-9.782918497966711e-02	9.901631779514910e-01	
-1.008736307006268e-01	1.009360873780815e+00	
-1.003199804280794e-01	9.951453418715656e-01	
-1.003577382844617e-01	9.988004491595470e-01	
-1.023780617489904e-01	1.017714635243882e+00	
-1.010273476559422e-01	1.014992372256748e+00	
-9.691977819017404e-02	9.889535670796813e-01	
-9.861470998469593e-02	9.866232675433178e-01	
-1.009456866082988e-01	1.007355379252013e+00	
-9.796660872370307e-02	9.886272745494739e-01	
-1.008297848389230e-01	1.008880409526288e+00	
-9.803046815666458e-02	9.886952056906317e-01	
-9.894312926024389e-02	9.898781352349743e-01	
-9.918984721264172e-02	9.878937888559954e-01	
-9.931188217518258e-02	1.002033669106067e+00	
-9.810634895305380e-02	1.007352898189550e+00	
-1.018837344373503e-01	1.005931624727175e+00	
-9.946429681258893e-02	9.990093400103902e-01	
-1.003676377427010e-01	1.006556314096769e+00	
-1.001443727507896e-01	9.962454177477176e-01	
-9.929377784260708e-02	9.906112902322993e-01	
-1.001083775828467e-01	9.919480398195692e-01	
-9.904676388174169e-02	9.874441366190462e-01	
-1.017538436413934e-01	1.014743124731981e+00	
-1.034152495903000e-01	1.022117907797577e+00	
-9.750862950777783e-02	9.830479273381215e-01	
-9.708755271332634e-02	9.800723187964632e-01	
-9.660824758338935e-02	9.802410214972909e-01	
-9.695029804246304e-02	9.741715658599682e-01	
-1.000178120597223e-01	1.000456631145010e+00	
-1.006563342415075e-01	1.012403659184332e+00	
-9.851431032515316e-02	9.929249990085067e-01	
-1.001017387435239e-01	1.009035617543688e+00	
-9.924600611290751e-02	9.843829369318501e-01	
-9.788789511988172e-02	9.770978926558285e-01	
-1.020996841776576e-01	1.021961511922947e+00	
-1.023477165392617e-01	1.024874913391137e+00	
-1.006855277603467e-01	1.004603854646386e+00	
-9.795147381508411e-02	9.843212149174355e-01	
-9.798121249193172e-02	9.849389455001549e-01	
-1.013971165960986e-01	9.986060550203784e-01	
-9.914723295160568e-02	1.002090690159563e+00	
-1.004654220904153e-01	9.935786714033645e-01	
-9.978816795488625e-02	9.990440847548012e-01	
-1.003360075372767e-01	1.005101366614786e+00	
-1.021168819419473e-01	1.034027092519825e+00	
-9.865271627471182e-02	9.916667518964684e-01	
-1.004419347144719e-01	9.950485482138350e-01	
-9.917526715420547e-02	1.005607198662330e+00	
-1.011438787878316e-01	1.016600290237032e+00	
-9.993355866782695e-02	9.900568131774793e-01	
-9.816553784099835e-02	9.825973376217425e-01	
-1.012412682637294e-01	9.861894617491048e-01	
-9.779935064747911e-02	9.786037178472968e-01	
-9.748341839740891e-02	9.805859666309571e-01	
-1.008929159954709e-01	1.014370565800901e+00	
-1.006957766543855e-01	9.990949042142160e-01	
-1.013531300788223e-01	1.004688852354139e+00	
-9.952960036432715e-02	9.960638805765782e-01	
-9.974751242443954e-02	9.907992189619234e-01	
-1.002121056852135e-01	9.996771446104962e-01	
-1.010765100362005e-01	1.015531969451607e+00	
-1.022427990432320e-01	1.014797445192004e+00	
-9.863145630274715e-02	9.793276087091646e-01	
-1.007198843140842e-01	1.004156131004450e+00	
-1.024949115539410e-01	1.017588985261647e+00	
-9.873064758116458e-02	9.949280754755820e-01	
-9.974287598147115e-02	1.001837050945060e+00	
-1.001225381525272e-01	1.001163069663692e+00	
-1.006144042673233e-01	1.003756961183107e+00	
-1.028501198155921e-01	1.021387397198730e+00	
-1.010087900144789e-01	1.005104453471280e+00	
-9.960770659521428e-02	9.953812242335776e-01	
-1.009162252898327e-01	9.969724771750402e-01	
-9.895028944956533e-02	9.881340947514808e-01	
-1.012016825654422e-01	1.002669968088709e+00	
-9.779473587219097e-02	9.775086657686061e-01	
-1.006681392493434e-01	9.993657059991832e-01	
-9.951658503794097e-02	9.946687840643270e-01	
-1.018986557224479e-01	1.004694174203935e+00	
-1.016951969421221e-01	1.012629913052888e+00	
-1.016754807256569e-01	1.013190210133351e+00	
-9.940287460594385e-02	9.977184867502945e-01	
-1.016459153796794e-01	1.020889529166824e+00	
-9.833316088045449e-02	9.957307838210754e-01	
-9.832107218158478e-02	9.865491869734559e-01	
-9.901590124157526e-02	9.876107672936675e-01	
-9.976329469405007e-02	1.008873989251342e+00	
-1.008497451249835e-01	1.010360282490635e+00	
-1.007928874015202e-01	1.010553605335367e+00	
-9.998780502098470e-02	1.003278741180806e+00	
-9.942305741432439e-02	9.887245977930844e-01	
-9.949939029757855e-02	9.986537852204528e-01	
-1.001514743015904e-01	1.003498145685479e+00	
-9.928165542566342e-02	9.890976248875684e-01	
-1.014907428944461e-01	1.012090569953084e+00	
-9.941229285952008e-02	9.921233264764202e-01	
-1.002740592067571e-01	1.013353584024910e+00	
-1.015091055953268e-01	1.013432239216718e+00	
-9.997320666533110e-02	9.927228626725926e-01	
-9.958418891249844e-02	9.908417148063247e-01	
-1.001160711117561e-01	1.000311652365413e+00	
-9.885235266668461e-02	9.881044819256548e-01	
-1.006647120729468e-01	1.002036599757140e+00	
-1.005347139287292e-01	1.011402284751086e+00	
-1.017182208323136e-01	1.019644968039058e+00	
-9.809756878760867e-02	9.843876095804205e-01	
-1.001855853494801e-01	9.942662938048102e-01	
-9.961888766046080e-02	9.951354559392001e-01	
-9.825168541744997e-02	9.793024373821558e-01	
-9.902880927591096e-02	9.920239310986644e-01	
-1.003548066073799e-01	9.966880360150185e-01	
-9.895732182215414e-02	1.001324330272176e+00	
-9.766800238496547e-02	9.671183771004465e-01	
-9.991950244896744e-02	1.003317530360902e+00	
-1.033894567655837e-01	1.028183489152737e+00	
-9.877388873066659e-02	9.937766103420603e-01	
-1.036938559213486e-01	1.034812884107849e+00	
-9.826257086170588e-02	9.864334213804485e-01	
-9.978869986541027e-02	9.950783784899587e-01	
-9.892438179307034e-02	9.901730431368494e-01	
-9.875638754390491e-02	9.884980701442131e-01	
-1.008400006526323e-01	1.005819044342421e+00	
-1.000095430242882e-01	1.003562420085277e+00	
-1.000293655649949e-01	1.006660162526625e+00	
-1.031222569308507e-01	1.027447127093958e+00	
-9.898912364324729e-02	9.851432109043884e-01	
-1.000515134119442e-01	1.003561328357097e+00	
-9.996519680767632e-02	9.959848855495435e-01	
-9.846799318099277e-02	9.893946199931309e-01	
-1.000558170833093e-01	1.004885350310380e+00	
-9.897780757201255e-02	9.928526091043793e-01	
-1.012631715637580e-01	1.004992283383157e+00	
-9.907513793065273e-02	9.936595613046301e-01	
-9.803165246366066e-02	9.803278883723426e-01	
-9.901965229777916e-02	9.972411403883562e-01	
-9.867700590862601e-02	9.875575493821345e-01	
-1.008855551506977e-01	1.003588760456577e+00	
-9.941967054352764e-02	9.961600573618872e-01	
-1.047746079279269e-01	1.038443741350384e+00	
-1.003073653756312e-01	1.009562708457109e+00	
-9.780909023658148e-02	9.827246265304311e-01	
-9.939888026571864e-02	9.893152594513578e-01	
-1.004942089683218e-01	1.002168655986706e+00	
-1.019023879521868e-01	1.024356560759041e+00	
-1.008586470243666e-01	1.006113691291665e+00	
-1.016643269098089e-01	1.012349315787582e+00	
-9.952178609588808e-02	9.927170331107310e-01	
-9.850430389166955e-02	9.796733937925188e-01	
-9.980409401520485e-02	9.981789983800388e-01	
-1.011395357335827e-01	1.007744430755990e+00	
-9.820889361473360e-02	9.833561108775212e-01	
-9.920344028538620e-02	1.003630900665257e+00	
-1.015999903720886e-01	1.017614855322355e+00	
-9.663185718805006e-02	9.786563006418050e-01	
-1.011747365794126e-01	1.012506623950960e+00	
-1.013769383775397e-01	1.018205693068918e+00	
-1.006446402970864e-01	1.006170444802332e+00	
-9.878686347034533e-02	9.782205814711911e-01	
-1.007078771777456e-01	1.001561815319656e+00	
-1.028661285250798e-01	1.021231853042332e+00	
-9.935779793673455e-02	9.837289380562824e-01	
-1.006673791292507e-01	1.003011761192620e+00	
-9.859955467279952e-02	1.001376479828650e+00	
-9.927056169200396e-02	9.975652895443816e-01	
-9.784385398143995e-02	9.768693302456486e-01	
-1.008790213330555e-01	9.999496826625330e-01	
-1.000857335137581e-01	9.989004154514536e-01	
-9.990553209643936e-02	1.000286288597027e+00	
-9.952885337485798e-02	1.002711820120586e+00	
-1.000048731111988e-01	1.005059508865945e+00	
-9.975895456005519e-02	9.953648270522292e-01	
-1.006798018606051e-01	1.008632053293780e+00	
-9.918438272374729e-02	9.932168656208342e-01	
-1.003269565242350e-01	1.004317697710757e+00	
-9.836854571642126e-02	9.859290777103844e-01	
-1.010763155277771e-01	1.005721217627847e+00	
-1.009382200142361e-01	1.015451099689347e+00	
-1.008003695358632e-01	1.013935110916300e+00	
-9.945387665442397e-02	1.004161269500526e+00	
-1.042884200673077e-01	1.043391785310248e+00	
-1.007642522650028e-01	1.017229066019854e+00	
-1.005658590570762e-01	1.005779381869775e+00	
-9.879364729578609e-02	9.877533972806269e-01	
-9.958402859102775e-02	1.007848077512623e+00	
-1.001235399145738e-01	1.002195499591400e+00	
-9.963907520463688e-02	9.964215741335798e-01	
-9.600301967190733e-02	9.692795863959747e-01	
-1.012337934294504e-01	1.013659014084646e+00	
-9.916266041580887e-02	1.008363272416440e+00	
-1.004105894599127e-01	1.023886009370226e+00	
-1.018613506260714e-01	1.019566645204964e+00	
-9.996480434090718e-02	9.926064997445257e-01	
-1.007184006516527e-01	1.004104220648378e+00	
-9.760952752392191e-02	9.858321829527956e-01	
-1.001105847669577e-01	1.009790452923269e+00	
-1.017786091910794e-01	1.018083166495131e+00	
-1.003854630328323e-01	9.983552793355855e-01	
-9.721824718409501e-02	9.823195283672004e-01	


==> fig_dispersion_reduced_opt.dat <==
omega	a	
-1.069836794283455e-02	1.052559558491193e+00	
-9.490432725752727e-03	9.857721809076856e-01	
-9.909390432041391e-03	9.860410527923439e-01	
-9.953106339791013e-03	1.010736369844108e+00	
-9.852833872202914e-03	1.007268484077868e+00	
-1.034768167417190e-02	1.008153126065773e+00	
-1.017284238812501e-02	9.996313835348841e-01	
-1.010424782748355e-02	1.004101791103298e+00	
-9.919962744236791e-03	9.970006779631533e-01	
-9.722430991435792e-03	9.784556567949532e-01	
-1.014370497643124e-02	1.018047810232539e+00	
-9.941170845534105e-03	9.838057400328698e-01	
-9.730672658989336e-03	9.742824626233390e-01	
-1.003385796615728e-02	1.000476654939673e+00	
-1.004592974902062e-02	1.003581070181904e+00	
-9.664977745206780e-03	9.824330624647727e-01	
-9.927885363537729e-03	1.008139513790464e+00	
-1.023446503040664e-02	1.012653643188709e+00	
-1.046425451202340e-02	1.004710740550879e+00	
-9.721484740589011e-03	9.947883018302576e-01	
-1.016607959046370e-02	1.011202644407038e+00	
-1.040510756063537e-02	1.010302508195729e+00	
-1.040874801466061e-02	1.008799854607749e+00	
-9.882740631105547e-03	9.908841554492039e-01	
-1.007516086659539e-02	1.011055937142174e+00	
-1.021709919022889e-02	1.020485888671087e+00	
-9.911262444842722e-03	1.002071129065307e+00	
-9.987073173401757e-03	1.022657892877966e+00	
-9.912053172109931e-03	9.952992678964827e-01	
-9.566504582067674e-03	9.957248951355427e-01	
-9.933480224718093e-03	9.737509974222117e-01	
-1.024216049597726e-02	1.013038077017929e+00	
-9.989568298810704e-03	9.982966311346075e-01	
-9.711636866943027e-03	1.013801301131313e+00	
-1.001655042586051e-02	1.010519279473734e+00	
-1.015216848963080e-02	9.927055643315490e-01	
-1.026033596045878e-02	1.017805647518842e+00	
-9.505664884870455e-03	9.666072434541354e-01	
-9.921552378123717e-03	1.018969583833758e+00	
-1.017376976612462e-02	1.010136411375751e+00	
-1.013175302151243e-02	1.028788955429385e+00	
-9.596738531423217e-03	9.594233759568505e-01	
-9.826338249210099e-03	9.813688861442712e-01	
-9.671307257065460e-03	1.012573808351028e+00	
-1.003005417521115e-02	9.644006959494900e-01	
-9.650945052630587e-03	9.608568836575589e-01	
-9.827200207569994e-03	9.942009660274435e-01	
-1.049032538035422e-02	1.021123826860317e+00	
-1.035245009534264e-02	1.017794157161086e+00	
-9.778546745878440e-03	9.729442444153628e-01	
-1.070049216731300e-02	1.039709870793191e+00	
-9.884036982183949e-03	9.826520573573952e-01	
-1.000584242216522e-02	1.013497894094703e+00	
-1.069320794838182e-02	1.022590174357696e+00	
-9.872199723010596e-03	1.011656863803220e+00	
-9.934312291076754e-03	1.003086067354281e+00	
-9.717776793302799e-03	9.895283110499947e-01	
-1.047698543310097e-02	1.040976546393525e+00	
-9.614999783504972e-03	9.739327541608753e-01	
-1.042563151557353e-02	1.013527636066840e+00	
-9.598023268985531e-03	9.517321791732107e-01	
-1.019318003264950e-02	1.018722106877608e+00	
-9.817780598228380e-03	9.852306040666935e-01	
-9.892979258288446e-03	9.992034713892151e-01	
-1.006340402271756e-02	1.006317789311061e+00	
-9.711075785374928e-03	9.884887596906144e-01	
-9.871241599815669e-03	9.875465984388407e-01	
-9.789689622768764e-03	9.973475393175248e-01	
-1.044820668656602e-02	1.055953947089365e+00	
-1.014093357816079e-02	1.012273086465447e+00	
-9.906069509063963e-03	1.007525305767711e+00	
-9.731505419623072e-03	9.909509300586149e-01	
-1.049115815437753e-02	1.019004027729543e+00	
-1.017993710173820e-02	1.009268359363110e+00	
-1.051984688335249e-02	1.012328793744789e+00	
-9.795398941775410e-03	9.814221584653001e-01	
-9.923888411955059e-03	9.767639877340346e-01	
-1.008402207639142e-02	9.953184910779045e-01	
-9.838771699330501e-03	9.790460917574424e-01	
-9.558639701212327e-03	9.717013635754989e-01	
-9.783207338782121e-03	1.002902772378219e+00	
-9.806935500124486e-03	1.008222188694945e+00	
-9.721718623308801e-03	9.889935005802092e-01	
-1.009956598016183e-02	9.777499311071665e-01	
-1.013858953833875e-02	9.964337874573279e-01	
-9.448175939004272e-03	9.639444818924748e-01	
-1.026523008403034e-02	1.033080473636516e+00	
-1.042647048174487e-02	1.012789934836339e+00	
-9.873447176220854e-03	1.006127433053491e+00	
-9.883612714993514e-03	1.001752356316947e+00	
-1.041912068685619e-02	1.037195306723469e+00	
-9.928693892631105e-03	1.017686441312486e+00	
-9.814133110382126e-03	1.017167015526543e+00	
-1.050872199671162e-02	1.024816491275458e+00	
-1.000876011639686e-02	1.016967271884822e+00	
-9.740197096166203e-03	1.004240189582737e+00	
-9.717309035778082e-03	9.777472385060807e-01	
-9.978649899029189e-03	1.011220535135497e+00	
-1.006983268705999e-02	1.017439604686093e+00	
-1.008687118194311e-02	1.015134334650303e+00	
-1.033041151927874e-02	1.034701263307701e+00	
-1.006864428356237e-02	9.874965635459142e-01	
-1.009657626585888e-02	1.007114688338887e+00	
-9.877938809967301e-03	9.592231027844392e-01	
-1.003754085927180e-02	1.021882775905996e+00	
-9.950235990792321e-03	9.718497969623268e-01	
-1.036878312126888e-02	1.031050052933478e+00	
-1.011522843564735e-02	1.010788205630498e+00	
-1.007497392083164e-02	1.002312858943101e+00	
-9.503771536664528e-03	9.647825806675127e-01	
-1.018417135976882e-02	9.983761241943429e-01	
-1.046885699635538e-02	9.879318863263624e-01	
-1.012149160531544e-02	9.977976706773016e-01	
-9.674652483584527e-03	9.881003578376550e-01	
-1.029566180708084e-02	1.026867107353871e+00	
-9.747585179835603e-03	9.926302067118599e-01	
-9.637880874457333e-03	1.002473222723644e+00	
-1.023576754915576e-02	1.000849950800771e+00	
-9.940119367102256e-03	9.823484114832853e-01	
-1.039819347000863e-02	1.027628678836928e+00	
-9.874596923724808e-03	9.806613436784485e-01	
-1.019936930147548e-02	1.017718719000882e+00	
-1.029126358785718e-02	1.012537369555905e+00	
-9.875489281063495e-03	9.777271710304138e-01	
-1.015203826417983e-02	1.025313376698838e+00	
-9.675946522217932e-03	9.455956974529061e-01	
-9.761272132126979e-03	9.817239435775800e-01	
-1.001588641124476e-02	9.951067829267042e-01	
-9.835245861868585e-03	9.936954299131001e-01	
-1.039870764801177e-02	1.038254459494239e+00	
-1.004136586652071e-02	9.993592401090680e-01	
-9.603310218622001e-03	9.691984465934846e-01	
-1.022302313945944e-02	9.896570922133676e-01	
-9.860820466479842e-03	9.964494505538307e-01	
-9.773055342610054e-03	1.002941715618958e+00	
-9.464973540320899e-03	9.796635435373333e-01	
-9.847730760828559e-03	9.838179890675952e-01	
-9.766674254557173e-03	1.001485192521107e+00	
-1.002575086615596e-02	9.860656641255051e-01	
-9.937787979444682e-03	9.960650503398587e-01	
-1.004410454981633e-02	1.011465696484096e+00	
-9.440628317969388e-03	9.830959989333682e-01	
-9.957859191209104e-03	9.974080458308536e-01	
-9.849167878393277e-03	9.932869658560630e-01	
-9.341646266209591e-03	1.005435519221882e+00	
-1.015809984878971e-02	1.024863315179887e+00	
-1.041003615123728e-02	9.856041286245580e-01	
-1.005181479117702e-02	1.006492453882170e+00	
-9.926074634673182e-03	1.014485445128145e+00	
-1.001721479677245e-02	9.951985788522707e-01	
-1.005265929116428e-02	1.001279680997124e+00	
-1.016967031920194e-02	1.023516072800485e+00	
-9.643186944319608e-03	9.784848641234253e-01	
-9.698345860892854e-03	9.720118050383649e-01	
-9.664437570366016e-03	9.896643264922823e-01	
-9.850088412506720e-03	9.818075562522107e-01	
-9.939444204119045e-03	9.978487221130059e-01	
-1.006283276598602e-02	1.007508633180129e+00	
-1.002461421496952e-02	9.695155919839231e-01	
-9.818256039601738e-03	1.004719663622739e+00	
-1.054397788319267e-02	1.042416410403755e+00	
-1.006643619387971e-02	1.020174693095980e+00	
-9.971539382992349e-03	9.850050217058223e-01	
-1.002989347455382e-02	9.970787150638291e-01	
-1.005010266688322e-02	9.864582987093871e-01	
-9.946103406162072e-03	1.018280893633817e+00	
-1.006299003335574e-02	9.961658496567809e-01	
-1.015016208581270e-02	9.993045346109235e-01	
-9.888582844431585e-03	9.847636534328802e-01	
-1.004161617444869e-02	9.887477208860421e-01	
-9.953968259648576e-03	1.002763155845669e+00	
-9.645232726096504e-03	9.734784891970893e-01	
-1.000807781077812e-02	9.910338580451633e-01	
-9.880336858434983e-03	9.822105641540535e-01	
-1.012935856002666e-02	9.921595063373874e-01	
-1.066920911808573e-02	1.028887681668331e+00	
-9.931653560640616e-03	1.005582649600178e+00	
-9.792597727045344e-03	9.948044893445716e-01	
-1.042288300078906e-02	1.013930042478351e+00	
-1.026958625941936e-02	1.016421656444360e+00	
-1.015885347443693e-02	1.014808751569360e+00	
-9.622950160141098e-03	9.850233442153220e-01	
-9.499490512697151e-03	9.949150997057913e-01	
-9.887665221259756e-03	9.982588635265990e-01	
-1.033350344499752e-02	1.012546459984927e+00	
-1.036490550919821e-02	1.020171237267780e+00	
-1.014554313867716e-02	9.859127965463409e-01	
-1.005267976624021e-02	1.012206129528812e+00	
-9.633195888367892e-03	9.713460282198745e-01	
-9.673829038051879e-03	9.914532792993147e-01	
-9.705087151001997e-03	9.878090225727020e-01	
-1.043655929135704e-02	1.030278143212845e+00	
-9.651007436738274e-03	9.963793379593020e-01	
-9.768635573821306e-03	9.933585514576619e-01	
-9.594212930089706e-03	9.879383044381544e-01	
-9.853113510910410e-03	9.588428270866096e-01	
-9.819051307399483e-03	9.999269975334597e-01	
-1.008535574455047e-02	1.018667033030707e+00	
-9.568053854763225e-03	9.903213268450997e-01	
-9.962034465643319e-03	9.854623555676556e-01	
-9.374345109509680e-03	9.614554574381012e-01	
-9.832181916669416e-03	9.754740903410092e-01	
-1.004855239718618e-02	1.005125541164436e+00	
-9.441277395946530e-03	9.761049669579386e-01	
-9.893400615761846e-03	1.006573230554880e+00	
-1.017491439407051e-02	1.030358115084493e+00	
-1.008788763041225e-02	9.937093967663083e-01	
-9.785348584805410e-03	1.015995992326908e+00	
-1.019938886625916e-02	1.026233892548491e+00	
-9.709589861439468e-03	1.000015636217466e+00	
-9.856398065065547e-03	9.708209416831257e-01	
-9.974203575613063e-03	9.939230384819632e-01	
-1.031308924371308e-02	1.022486775273846e+00	
-1.037057834873609e-02	1.007094157706724e+00	
-9.480574514138454e-03	9.784626023745622e-01	
-9.739706840945462e-03	9.918878216558638e-01	
-9.825957617549173e-03	9.941134919737632e-01	
-1.013484047781757e-02	1.001594065325329e+00	
-1.051727254610309e-02	9.999451614618290e-01	
-9.612441015087431e-03	1.006080689333012e+00	
-1.009583937134260e-02	1.026025375480245e+00	
-1.043672737098420e-02	1.015221578267015e+00	
-9.899297661289400e-03	1.006403700577704e+00	
-1.019767913765903e-02	1.011799482609839e+00	
-9.959014979553265e-03	9.884795193645722e-01	
-9.945589464146917e-03	9.826663119652812e-01	
-9.676021615891072e-03	1.000213599810607e+00	
-1.010352691787362e-02	1.020811546080165e+00	
-1.023298426573706e-02	1.000050655291873e+00	
-1.024085491710182e-02	1.016624294650197e+00	
-9.475994219695154e-03	9.743880341868463e-01	
-1.052453918800991e-02	1.071750363085741e+00	
-1.006137833020588e-02	9.971360225203900e-01	
-9.629574475008226e-03	9.855595263588409e-01	
-1.010226244310009e-02	1.029613293804472e+00	
-9.208418490242140e-03	9.441839771747472e-01	
-1.073916747543821e-02	1.031141853283700e+00	
-1.044709892108429e-02	1.024862212965463e+00	
-1.011295957883894e-02	9.981951106075331e-01	
-9.851177262254837e-03	1.009514791483004e+00	
-1.005134074444170e-02	1.014017716717643e+00	
-9.708590384820692e-03	9.656057953068344e-01	
-1.007579586504694e-02	9.910745396166319e-01	
-1.007621674652231e-02	1.018305518783064e+00	
-9.602666632278661e-03	9.749648154590769e-01	
-9.668024941810772e-03	9.658941106918082e-01	
-1.027211942640535e-02	1.011380820868401e+00	
-1.024345198365758e-02	1.012375835112626e+00	
-9.861535952268826e-03	9.867124300174905e-01	
-1.038030711034286e-02	1.023022345752354e+00	
-9.916358004759688e-03	1.006001491314286e+00	
-9.869371856246326e-03	1.004614137989775e+00	
-9.969967260815466e-03	9.743319335263626e-01	
-1.003178096418311e-02	1.007812459020280e+00	
-9.505304695190148e-03	9.677762953231334e-01	
-9.852483186351952e-03	1.001894322553051e+00	
-1.013807495638143e-02	1.006316623477896e+00	
-1.020067286013802e-02	9.990402611476111e-01	
-1.020069832094875e-02	9.986173586223709e-01	
-1.019387906256124e-02	1.013572577895228e+00	
-9.436327949716378e-03	9.708495579300406e-01	
-1.040045806628960e-02	1.012984228753500e+00	
-9.518972885860013e-03	9.820919528390011e-01	
-1.023739522761348e-02	1.015994574195147e+00	
-1.024130134652844e-02	1.012205947485970e+00	
-1.015555798772045e-02	1.015110396317696e+00	
-1.044715297147297e-02	1.006091676713126e+00	
-1.058499553399487e-02	1.040320235098580e+00	
-9.172748875361956e-03	9.489059791747397e-01	
-9.840682881735886e-03	1.018806988385684e+00	
-9.300795766589211e-03	9.506818830804785e-01	
-1.001240127265212e-02	9.800103417514501e-01	
-9.604053074655460e-03	1.002889768627759e+00	
-1.055798179406501e-02	1.031100389674562e+00	
-1.009298406989015e-02	1.001969831469827e+00	
-1.018057401321262e-02	1.022201795865410e+00	
-9.891821676298953e-03	9.846368592392737e-01	
-1.015977028613197e-02	1.008233371574717e+00	
-9.760644278924310e-03	9.915151468651405e-01	
-9.902519911478511e-03	9.776469158910034e-01	
-1.014874193449982e-02	1.023826618719414e+00	
-1.023213419050853e-02	1.009850914686694e+00	
-1.000092031439613e-02	1.011905926577268e+00	
-9.831382254957770e-03	1.010725408706436e+00	
-1.026863978412194e-02	1.053776414617585e+00	
-1.015000431717580e-02	9.881961894660677e-01	
-1.015941927242986e-02	1.033626732054839e+00	
-1.063132570105242e-02	1.000468674177891e+00	
-1.016291669905751e-02	1.000493309943405e+00	
-1.023507494926393e-02	1.016632448041584e+00	
-1.060241606390921e-02	1.021303204534078e+00	
-9.489208667158369e-03	9.700905719630821e-01	
-1.003110220541005e-02	1.017401822547216e+00	
-1.037362706407610e-02	1.037149476646074e+00	
-1.002395044000737e-02	9.797013710700051e-01	
-9.991114187860922e-03	9.704118126699373e-01	
-9.693486729511534e-03	9.879888094431732e-01	
-1.006391810158927e-02	1.010936293868377e+00	
-1.012884395028216e-02	1.036500444450893e+00	
-1.030836069088506e-02	1.005893011040307e+00	
-1.042939886735160e-02	9.786906252582750e-01	
-1.025086317590583e-02	1.002408707645445e+00	
-1.062427441066379e-02	1.025994556373187e+00	
-9.784278210236917e-03	1.011405380427214e+00	
-9.752555967616120e-03	9.685873722696495e-01	
-1.003831407833415e-02	1.014839228616536e+00	
-1.049030563873559e-02	1.036851185872227e+00	
-1.013868006434825e-02	1.009334885684879e+00	
-1.056645497353395e-02	1.025511347756064e+00	
-9.794431280821622e-03	9.896344962100726e-01	
-9.889403305442629e-03	1.005299119504605e+00	
-1.016774853788570e-02	9.917866903094841e-01	
-9.946091948697625e-03	1.012613371819398e+00	
-9.915628755284872e-03	9.979563283049336e-01	
-1.004767164010237e-02	9.967890151120127e-01	
-9.850477536731708e-03	1.011961171678560e+00	
-1.018263452890090e-02	1.006425338224062e+00	
-9.946193823159402e-03	9.915569030675412e-01	
-1.045864782744102e-02	1.025854128059028e+00	
-9.896182093409490e-03	9.812679061678153e-01	
-9.975688211920750e-03	9.752463849421175e-01	
-9.701470609715570e-03	9.833941581424094e-01	
-9.560266594402837e-03	9.589221521628243e-01	
-9.827521599011511e-03	9.729451566784739e-01	
-9.793250592497143e-03	1.011535521276796e+00	
-9.450465011032435e-03	9.490131928358164e-01	
-1.015164868252597e-02	1.000202104935572e+00	
-1.045791986598459e-02	1.024194782343359e+00	
-9.642528241424055e-03	9.910667407779700e-01	
-1.023668088480617e-02	1.024130472547454e+00	
-1.014042050156960e-02	9.867118511687664e-01	
-1.002002469768942e-02	9.985936124785720e-01	
-9.978781088629155e-03	9.817152336193060e-01	
-1.024025016004285e-02	1.038506847196542e+00	
-1.030550369734460e-02	9.928397383620625e-01	
-1.030511924538276e-02	9.976922547146438e-01	
-9.881868415323234e-03	9.966716018872267e-01	
-9.679093373103898e-03	9.825838535643481e-01	
-9.895187576141638e-03	1.019045124563438e+00	
-1.017609437303141e-02	1.041715780178614e+00	
-1.012026055778470e-02	1.022781139877611e+00	
-9.760564182719197e-03	9.826299812894161e-01	
-9.849330552712161e-03	9.997113376469677e-01	
-9.894090576190440e-03	9.893102804881829e-01	
-9.683980801891671e-03	9.943670331907177e-01	
-1.014327520354940e-02	1.010623863622470e+00	
-1.026480681208436e-02	9.836621982157355e-01	
-1.075442029301023e-02	1.049713497130545e+00	
-1.040370954182590e-02	1.016290973449650e+00	
-1.039613848943406e-02	1.006239480102916e+00	
-1.018534604320578e-02	1.021790097924171e+00	
-1.028995798119940e-02	1.012467025342234e+00	
-9.990255789357768e-03	1.001166153630072e+00	
-9.999063090968706e-03	9.856946347362433e-01	
-1.042662939497839e-02	1.048065148445990e+00	
-1.009104537877397e-02	1.001691998566028e+00	
-9.960799375933275e-03	9.709118126402911e-01	
-9.817814861712832e-03	9.756652074179557e-01	
-1.019045835374003e-02	9.833834647503801e-01	
-9.859239179421820e-03	9.667380520051165e-01	
-1.010562466873641e-02	9.973939915913831e-01	
-9.780334207288365e-03	1.010156519493722e+00	
-9.916643269421746e-03	1.003134192958898e+00	
-9.470291821961426e-03	9.770634037476023e-01	
-9.931042448559696e-03	1.001150340930232e+00	
-1.026496300237308e-02	1.027099052703966e+00	
-1.016726211990862e-02	9.827599726658259e-01	
-9.588908086749585e-03	9.571503634184306e-01	
-9.683567577935970e-03	9.932327687172126e-01	
-1.028566061990996e-02	1.034044365967753e+00	
-1.035168768389685e-02	1.023530274519628e+00	
-9.791395250358822e-03	9.833231233413869e-01	
-9.771226907713131e-03	9.884434060109446e-01	
-9.884813089139702e-03	9.899638770007748e-01	
-1.024724635178295e-02	1.037894009203137e+00	
-1.028843097395274e-02	1.017543873999483e+00	
-1.003381385874891e-02	9.993690162318076e-01	
-9.705134953374928e-03	9.857115504494368e-01	
-9.855167584165285e-03	9.957396767810965e-01	
-9.227216850524191e-03	9.557400095028011e-01	
-9.434672757823951e-03	9.556787186779883e-01	
-9.844342632768127e-03	9.690012467700286e-01	
-1.041289667053160e-02	1.014837366501767e+00	
-9.853361980270918e-03	9.787430382097622e-01	
-1.006097976737669e-02	1.017236073841710e+00	
-1.010630413334708e-02	1.020890446743253e+00	
-9.628424974415588e-03	9.962594458693991e-01	
-1.012214161445546e-02	9.859286890608611e-01	
-9.934428331177901e-03	1.006635887790667e+00	
-9.961981901613612e-03	1.009513998293614e+00	
-1.014160346499687e-02	1.004107274248586e+00	
-9.875487502564170e-03	9.947482879263997e-01	
-1.007346866673251e-02	9.956769619226233e-01	
-1.031021049596921e-02	1.004490178946686e+00	
-9.767705556366248e-03	9.884213535165569e-01	
-1.011983683022787e-02	1.000999560534735e+00	
-1.042251146854621e-02	1.032962268120315e+00	
-9.918211302609644e-03	1.010739743958023e+00	
-1.037744957515857e-02	1.038493040715241e+00	
-1.009800468888002e-02	1.003879403290299e+00	
-9.754029487116050e-03	1.005285877609249e+00	
-1.016815633727482e-02	9.934781020493759e-01	
-9.612528556916201e-03	9.962553006870747e-01	
-1.000903002509121e-02	9.851583170994004e-01	
-9.256774290239115e-03	9.763137281297619e-01	
-1.039689020066470e-02	1.019625405111975e+00	
-1.079676044722941e-02	1.043416855472206e+00	
-9.955022520850794e-03	9.710546818131617e-01	
-9.784711431408556e-03	1.009580966382603e+00	
-9.741213106557560e-03	1.000684851878383e+00	
-1.000427826376598e-02	1.004117301323976e+00	
-1.040325388020284e-02	1.000491417958731e+00	
-9.826440138331600e-03	9.857851095186583e-01	
-1.041753710897696e-02	9.961834895525297e-01	
-1.018826016630992e-02	1.007358294305853e+00	
-1.006254114836587e-02	1.000541810538929e+00	
-9.982567162103079e-03	9.821409684355670e-01	
-9.889292357638520e-03	1.006756904053295e+00	
-9.814578976074432e-03	9.802222683729180e-01	
-9.860630147679225e-03	1.003867849747699e+00	
-9.717399695674691e-03	9.725870760707820e-01	
-1.011942873136343e-02	1.003250379835720e+00	
-1.018991687002705e-02	1.006349043295492e+00	
-9.993120912951941e-03	9.998659144651022e-01	
-9.848147793766226e-03	9.922203617790322e-01	
-1.002474536601560e-02	9.709562637527227e-01	
-1.029055980728953e-02	1.031378474604354e+00	
-1.044523879276697e-02	1.035855495847582e+00	
-1.035386986698838e-02	1.021301330663480e+00	
-1.010407222993447e-02	9.894173826311268e-01	
-1.021068262076829e-02	1.005079439138301e+00	
-1.009947001381354e-02	1.004801971686224e+00	
-1.028210729004013e-02	1.014353567210070e+00	
-1.016787945343299e-02	1.003225466633937e+00	
-1.017153510949823e-02	9.914124701533720e-01	
-1.054272755264889e-02	1.044973044542739e+00	
-9.516353175365717e-03	9.731960461377820e-01	
-9.621941743057985e-03	9.639066720221099e-01	
-9.854417978018535e-03	9.838983796324343e-01	
-1.011202554210883e-02	1.017392934584370e+00	
-9.867982956626744e-03	9.867031218879391e-01	
-1.041001928068689e-02	9.898533203621541e-01	
-9.693462920765023e-03	9.875185030637581e-01	
-9.542246505773504e-03	9.847441394321940e-01	
-1.011326744401155e-02	1.002490091630575e+00	
-9.839314536646417e-03	9.778069028060826e-01	
-9.981931950148555e-03	9.795222204478259e-01	
-1.029149101085592e-02	1.043246982248816e+00	
-9.866985589317411e-03	1.000023570971938e+00	
-9.870435580554669e-03	1.004010691095985e+00	
-1.050472792041482e-02	1.029640965018369e+00	
-9.674929262938047e-03	9.943648525950188e-01	
-1.017430221117780e-02	1.022347205288028e+00	
-1.007479769546361e-02	9.980924732696920e-01	
-1.040214776938212e-02	9.992774375445601e-01	
-1.039918101000237e-02	1.031836795885883e+00	
-9.414776993663070e-03	9.889282292843459e-01	
-1.053090749503681e-02	1.051596893010561e+00	
-1.018673307260194e-02	1.005292984121754e+00	
-1.016152226198965e-02	1.001122858695153e+00	
-1.011395090809073e-02	1.015359491176808e+00	
-1.027839032540393e-02	9.991520232289275e-01	
-9.858234553769158e-03	1.003036867080435e+00	
-1.006816708215744e-02	9.903422204062102e-01	
-9.995346541474581e-03	1.011031465147827e+00	
-9.866279532259752e-03	9.958442267907114e-01	
-1.014586100470766e-02	1.006485528593405e+00	
-9.790987028588534e-03	9.937923357568721e-01	
-9.893694400737280e-03	1.002762772273830e+00	
-1.011833467385715e-02	1.010751160205720e+00	
-1.057082898786675e-02	1.013965147179638e+00	
-1.003082611017067e-02	1.022304484604236e+00	
-9.880461190256188e-03	1.018731796179694e+00	
-1.008088777481759e-02	9.965374823827059e-01	
-9.804811203037273e-03	9.929252822732364e-01	
-1.022713116546901e-02	1.034589195044339e+00	
-9.772389382889289e-03	1.002965948258748e+00	
-9.859706100811294e-03	9.976324867703004e-01	
-9.626158571348162e-03	9.733795958475944e-01	
-1.091477329608594e-02	1.063080990618571e+00	
-9.684501711434677e-03	9.918627249418664e-01	
-9.887527732460885e-03	9.812073712208372e-01	
-9.582782248616544e-03	9.584072458919526e-01	
-9.857380012222782e-03	9.828038940769396e-01	
-1.003378519505757e-02	1.007089855609718e+00	
-9.758040195487590e-03	1.005393334962264e+00	
-1.016146544537977e-02	9.912499428640417e-01	
-1.041683454708179e-02	1.040284156534328e+00	
-1.042571145048863e-02	1.032208601802546e+00	
-9.867618929333957e-03	9.975617453165287e-01	
-1.014071578290707e-02	1.005422230419438e+00	
-9.983533600208212e-03	9.928604735856226e-01	
-9.638464317395361e-03	9.684039310672040e-01	
-9.764455646386385e-03	9.878013010980262e-01	
-1.003115475719988e-02	9.877822110901296e-01	
-9.518823390557731e-03	9.753214905756221e-01	
-1.026354386809505e-02	1.019322208391488e+00	
-1.017478050990780e-02	1.006276806580068e+00	
-9.511354645214404e-03	9.831811156544426e-01	
-1.004067016771705e-02	9.907131469747120e-01	


==> fig_dispersion_subsample.dat <==
omega	a	
-1.047307993458172e-02	1.017013139000631e+00	
-1.018045834343906e-02	1.023253154474887e+00	
-9.855171397624776e-03	9.561768979087912e-01	
-1.065299641174785e-02	1.016840775479694e+00	
-9.405113568361984e-03	9.721612033962405e-01	
-1.009173221907966e-02	1.016645290988498e+00	
-9.932088315032389e-03	9.850197036620509e-01	
-9.673677809829622e-03	9.608823538886903e-01	
-9.858753239113839e-03	1.010010771898672e+00	
-9.969868435451442e-03	9.776674861453343e-01	
-1.046491449934508e-02	1.073856133284568e+00	
-9.610121039345051e-03	9.974208749048333e-01	
-9.256511353735468e-03	9.371636472361372e-01	
-1.004382486167085e-02	9.719966172132021e-01	
-1.141628898978700e-02	1.063973430046823e+00	
-9.716516543996339e-03	9.658968868273832e-01	
-1.026722496448536e-02	1.009718816771037e+00	
-1.136527701806951e-02	1.099043765900375e+00	
-1.045584731700457e-02	9.459794778299255e-01	
-9.348837750953775e-03	9.644345952375746e-01	
-9.755015684030937e-03	9.721136226888658e-01	
-9.880548530345035e-03	9.939165348323674e-01	
-9.891517893127413e-03	9.766064702591480e-01	
-9.636711015267438e-03	9.847271379194763e-01	
-9.284561496262184e-03	9.615920731824074e-01	
-1.023817111951708e-02	1.038457558177053e+00	
-9.515827699821573e-03	9.533700342469716e-01	
-1.072798530686022e-02	1.012376880134437e+00	
-1.041664755455104e-02	1.014614327687072e+00	
-9.116576621612348e-03	1.005796783383372e+00	
-1.029112871497900e-02	1.006326532082361e+00	
-9.668759831162627e-03	9.750789557143826e-01	
-9.749763921227665e-03	1.003340107172404e+00	
-9.496166096480237e-03	1.009989922268171e+00	
-9.608822504200750e-03	9.591156440118954e-01	
-9.378779655242919e-03	9.797734291520692e-01	
-1.025721037507847e-02	1.061935608931102e+00	
-1.009566931812126e-02	8.876662613737804e-01	
-1.043409369442836e-02	1.015055751947749e+00	
-1.016273186217234e-02	1.057531071827175e+00	
-1.030221255910488e-02	1.055481174979580e+00	
-1.023332895334728e-02	1.025899415500420e+00	
-8.767122477696501e-03	9.670842395930792e-01	
-1.009627823345720e-02	1.042571248134191e+00	
-8.628519413227450e-03	8.490393568433281e-01	
-9.620235669191037e-03	9.976787601246460e-01	
-9.350233161834665e-03	9.696399228893765e-01	
-1.034963158356559e-02	1.013953977786100e+00	
-1.071396952852295e-02	1.057052015219720e+00	
-9.760560189420762e-03	9.229570715023302e-01	
-1.149600649055852e-02	1.033289253057099e+00	
-1.045148436252261e-02	9.916337918597553e-01	
-1.076504645975212e-02	1.021001060742270e+00	
-1.258844873174576e-02	1.098797828991345e+00	
-9.431276344841423e-03	9.872931650436075e-01	
-9.346235584800359e-03	9.672818463172610e-01	
-8.821549782973786e-03	9.465408876343671e-01	
-9.737125806672074e-03	1.004914371405432e+00	
-1.029815538319122e-02	9.543793556254352e-01	
-1.085085191323154e-02	1.026091122068617e+00	
-9.746730219175034e-03	9.620697556683717e-01	
-1.086130978088866e-02	1.024487140561350e+00	
-1.022370326141178e-02	9.604648558617706e-01	
-9.198401978406334e-03	9.726645493882463e-01	
-9.942222558847986e-03	1.033627589523378e+00	
-9.307276574298692e-03	9.780300458504434e-01	
-1.059759705646983e-02	1.025851458399027e+00	
-9.362961112449381e-03	1.019485816231019e+00	
-1.069039640782199e-02	1.118348262877653e+00	
-1.071148368488351e-02	1.031971757375182e+00	
-1.013484194930638e-02	1.042251373973330e+00	
-9.533543887154479e-03	9.212666519520361e-01	
-1.137798820087109e-02	1.103969037216390e+00	
-9.283014285708225e-03	9.829451498062359e-01	
-9.726189775594207e-03	9.613136822659135e-01	
-9.547542892543413e-03	9.843493703317050e-01	
-1.009417274151888e-02	9.992109578789723e-01	
-1.003218057856033e-02	9.821842928936597e-01	
-9.460953906264393e-03	9.340946684230877e-01	
-9.629068092018769e-03	9.885441832280730e-01	
-9.077321576308705e-03	9.547385526463026e-01	
-9.761691888349102e-03	1.066783013943856e+00	
-1.011546060271469e-02	9.782440785680881e-01	
-1.020505350073238e-02	9.246279367694160e-01	
-1.045565851053308e-02	9.973228905601054e-01	
-9.853207334417791e-03	9.667103839576494e-01	
-9.829833912936936e-03	1.006799394326789e+00	
-1.059932067899553e-02	9.950263430849559e-01	
-1.109696684751445e-02	1.047289782928719e+00	
-9.277914592003693e-03	9.442072188965367e-01	
-1.087209662022423e-02	1.056578632226260e+00	
-9.839999210226061e-03	1.071609203345656e+00	
-9.278060797584017e-03	9.606652378592027e-01	
-1.065004093702986e-02	1.045962829174849e+00	
-1.054451069398835e-02	1.032089777805828e+00	
-1.022749128666745e-02	1.006830140587085e+00	
-1.025130911670465e-02	1.011100492012692e+00	
-9.692704949237709e-03	1.024676908609937e+00	
-1.041301310267229e-02	9.963834327801289e-01	
-8.484723784883689e-03	9.431694511337130e-01	
-1.011350956809260e-02	1.004183442468022e+00	
-9.278643154353389e-03	9.257890466034853e-01	
-1.002982869162095e-02	9.943516735964630e-01	
-1.049206788394716e-02	9.914184895658389e-01	
-9.414289270967104e-03	1.031128956536221e+00	
-9.533141275048337e-03	9.152700813063593e-01	
-1.009979817468711e-02	1.018750688008264e+00	
-1.016729686475788e-02	9.976147467808919e-01	
-1.040195297937020e-02	1.029216128423506e+00	
-1.129359442858530e-02	1.026427572825133e+00	
-1.090564316802662e-02	1.060749340971689e+00	
-1.042115043407429e-02	1.045530567400552e+00	
-8.273926913044100e-03	9.100750666046117e-01	
-9.919038375536527e-03	1.038684451484629e+00	
-9.382727362481181e-03	9.840436931237375e-01	
-1.015033245082562e-02	1.019932658177221e+00	
-8.682685878071739e-03	1.015706778750414e+00	
-9.800531250111068e-03	1.003939967496431e+00	
-1.026677135846671e-02	9.674363189538335e-01	
-1.097230350203376e-02	1.025201040852649e+00	
-1.015407369137044e-02	1.050644186645541e+00	
-9.954968816411064e-03	9.885370210428143e-01	
-1.011180022638012e-02	9.557540513712977e-01	
-9.828678080297817e-03	9.955979224442399e-01	
-1.119825674009078e-02	1.078340353342126e+00	
-9.260742933291573e-03	9.175340746969565e-01	
-1.070621032849087e-02	1.024072290782929e+00	
-9.820823260395508e-03	1.045391855154552e+00	
-1.019610591657175e-02	1.020423789343511e+00	
-1.000389595331159e-02	1.028378716492206e+00	
-9.450335405445036e-03	9.492132326451295e-01	
-8.971243792634771e-03	9.748048257700399e-01	
-9.762776658882396e-03	9.833832234743426e-01	
-9.866893286682997e-03	9.491954097200369e-01	
-9.123505271047414e-03	9.978149663109781e-01	
-8.681967400240086e-03	9.577002538155960e-01	
-1.042087812815044e-02	1.013371534545258e+00	
-1.056076235887485e-02	1.057074473874399e+00	
-9.474779846530019e-03	9.328873667682461e-01	
-9.357453646740748e-03	9.433200223420655e-01	
-9.498923144492277e-03	9.886598596922627e-01	
-1.056852329789643e-02	1.020574498592062e+00	
-1.038993331839321e-02	1.009031856776592e+00	
-9.788229430854101e-03	1.021982999948666e+00	
-9.613845865691868e-03	9.479875475657403e-01	
-9.867732959422632e-03	9.896690235623626e-01	
-1.042913652359586e-02	9.814465156378693e-01	
-1.098709307828569e-02	1.027976546512584e+00	
-1.041951335964780e-02	1.051847673171394e+00	
-9.605345171756499e-03	9.865512963515849e-01	
-9.644526060025712e-03	9.891674089056408e-01	
-1.119184811090011e-02	1.063535135931998e+00	
-9.583207929465310e-03	9.665217950840264e-01	
-9.700461796875356e-03	1.037810500636336e+00	
-9.773736427249352e-03	1.006854341855233e+00	
-9.144810693775774e-03	9.511974572257436e-01	
-1.122277418880948e-02	1.024867127356862e+00	
-9.704439983931282e-03	9.620803555807173e-01	
-1.024753360105702e-02	9.875970138659990e-01	
-1.070054690480985e-02	1.062444590123186e+00	
-1.076229286073097e-02	1.023489102370415e+00	
-1.078250132705162e-02	9.906873603028198e-01	
-9.730293826772946e-03	9.480762655518903e-01	
-1.164507457195521e-02	1.100462079150493e+00	
-1.077391722534240e-02	1.060618178028824e+00	
-1.008444824844220e-02	1.024247398241202e+00	
-9.145201790762520e-03	9.760736709259347e-01	
-9.579497927434132e-03	9.849623258262964e-01	
-1.036289642325038e-02	1.013855404455724e+00	
-1.014078456575809e-02	9.964022345958540e-01	
-8.731049090457067e-03	9.580366378890659e-01	
-1.016693550460573e-02	1.021102422223908e+00	
-1.139550345744088e-02	1.100496218518600e+00	
-8.744217618871257e-03	9.326469086773059e-01	
-1.061612311876655e-02	1.011942869900626e+00	
-1.093105151260119e-02	1.029948574101438e+00	
-1.061404336392873e-02	1.065818092454361e+00	
-9.928685159790758e-03	9.883629887609441e-01	
-9.886089989824811e-03	9.743488470119184e-01	
-9.856588010691997e-03	9.227903879929483e-01	
-1.009120758679718e-02	9.458335203909164e-01	
-9.516056648980963e-03	9.878807850626448e-01	
-8.817155823427240e-03	9.419812437975736e-01	
-1.080521618879869e-02	1.057087159995463e+00	
-9.678873777699373e-03	9.597077637925475e-01	
-1.010244137866387e-02	1.046102520810750e+00	
-9.964690580152894e-03	9.499065330642580e-01	
-9.923143704686140e-03	1.038617643523943e+00	
-1.014934851106976e-02	1.017269815465500e+00	
-9.059843440067184e-03	9.225327299426324e-01	
-8.286598418067975e-03	9.023638116060588e-01	
-9.712651836368540e-03	9.747099448425436e-01	
-9.404395164495018e-03	1.003813526644705e+00	
-9.723036521750977e-03	9.885643716198436e-01	
-9.659650973548676e-03	1.024579801442573e+00	
-1.034654427373798e-02	1.020398450736874e+00	
-9.045190534693864e-03	1.004896901080160e+00	
-9.205320162204263e-03	9.538452649268638e-01	
-9.776904773067021e-03	9.823085429605354e-01	
-1.019229477804670e-02	1.032835132627631e+00	
-9.811154542694983e-03	9.861269373685909e-01	
-9.423843423377810e-03	9.286723484603571e-01	
-1.020815582075025e-02	1.037118347377698e+00	
-9.785449558647272e-03	1.007079341316087e+00	
-9.619042743057310e-03	9.676169217427275e-01	
-9.227872470006377e-03	1.044016131253523e+00	
-9.765933324261844e-03	1.002712612274230e+00	
-1.017518109917497e-02	1.012444458797104e+00	
-1.119323184195945e-02	1.063761559751819e+00	
-9.709818677468448e-03	1.016961543483770e+00	
-9.724013921176528e-03	9.818541970972336e-01	
-9.448676031848326e-03	9.514507598468323e-01	
-1.068841010867795e-02	1.057340086959042e+00	
-9.689678476896828e-03	9.267458185636126e-01	
-9.099987873822679e-03	9.551672443110913e-01	
-1.022043438561845e-02	1.016777476359257e+00	
-1.066763362348475e-02	1.026224585485202e+00	
-9.860821074996409e-03	9.842515675580402e-01	
-1.078238328405240e-02	9.800199632477543e-01	
-9.643399058562175e-03	9.841475776072766e-01	
-1.018410171947713e-02	1.027280880245988e+00	
-9.585136742807678e-03	9.894248823915792e-01	
-1.034584708122538e-02	1.001918248420697e+00	
-9.544728427892330e-03	9.835293948188900e-01	
-1.020490450041053e-02	1.033506987975396e+00	
-1.050072945454790e-02	1.021496186564463e+00	
-8.629446414531800e-03	9.172549055388002e-01	
-1.026860040310730e-02	9.913141038328780e-01	
-9.936035097993789e-03	9.838572117084322e-01	
-1.032234933239299e-02	1.000230256493081e+00	
-8.785259729317296e-03	8.770796661533546e-01	
-1.085334072644818e-02	1.052324687294335e+00	
-9.048949080405017e-03	9.258559768932446e-01	
-9.475217300856988e-03	9.627840118181734e-01	
-1.092884084738251e-02	1.076523726650455e+00	
-9.683284058744499e-03	9.547287289768226e-01	
-1.075678805284961e-02	9.975265108841568e-01	
-1.051964282818634e-02	1.046060815777046e+00	
-1.046177877460516e-02	1.053921925789974e+00	
-9.383476548711243e-03	9.730378660450184e-01	
-1.020604479803648e-02	9.839793448769275e-01	
-9.771747530223309e-03	9.784975866144385e-01	
-1.154301782594670e-02	1.073163640665237e+00	
-9.820574586332767e-03	1.024294400762591e+00	
-1.071675817235109e-02	1.039399188337367e+00	
-1.021511224383052e-02	9.772687729342908e-01	
-1.069503180132077e-02	1.051279353968462e+00	
-1.112932991180179e-02	1.090702444984368e+00	
-9.412036509546202e-03	9.669474061275620e-01	
-1.048887805371859e-02	1.024901536102080e+00	
-9.465103329496039e-03	1.012699928159095e+00	
-1.016461566405570e-02	1.031448162684725e+00	
-9.216442788677347e-03	9.549866525255474e-01	
-1.038226222586121e-02	1.021801684357351e+00	
-9.653792405968052e-03	9.726856312812442e-01	
-1.098757047177942e-02	1.040912292551569e+00	
-1.043926150546307e-02	1.040451486623562e+00	
-1.073465321618766e-02	1.067829329602565e+00	
-1.199009059065898e-02	1.099440189843665e+00	
-9.364658280568549e-03	9.743860826519692e-01	
-9.193084753553545e-03	9.425519410790819e-01	
-1.057118429688115e-02	1.040743712780301e+00	
-9.616081217975404e-03	1.000151975096519e+00	
-1.064319613509492e-02	1.042563001471442e+00	
-1.042569669752171e-02	1.042895357490627e+00	
-1.045819733897606e-02	1.012132790358683e+00	
-1.043034006722742e-02	1.025968864604784e+00	
-1.037065935851545e-02	9.988906032714636e-01	
-9.102352027143084e-03	9.805461764502214e-01	
-9.304326868129835e-03	1.005227186612574e+00	
-9.945072400688326e-03	9.801619717507315e-01	
-9.758700662843180e-03	9.478831553951436e-01	
-9.798110078958994e-03	9.885823007718130e-01	
-1.075894947537740e-02	1.036199914842858e+00	
-1.176502854496099e-02	1.039593440179750e+00	
-9.235001291656894e-03	9.674662823435514e-01	
-9.857471749573708e-03	9.500350282583959e-01	
-9.817080289190001e-03	9.955485205782815e-01	
-1.007467228789435e-02	1.004582544220660e+00	
-1.017930627310615e-02	9.493697398690033e-01	
-1.024432186805721e-02	1.067467098423930e+00	
-1.057461076677748e-02	1.041357311834615e+00	
-1.040988346232231e-02	1.071542239947024e+00	
-1.080155697965730e-02	1.062771794054450e+00	
-9.419567105128578e-03	9.800507777549650e-01	
-9.904672210776023e-03	9.708952822455955e-01	
-1.017946374647772e-02	1.026175604261375e+00	
-1.041699481302267e-02	9.163342251922406e-01	
-9.706108284938515e-03	9.610223686208909e-01	
-1.015590174890493e-02	1.013626669608664e+00	
-1.040842783705243e-02	9.865664208051299e-01	
-9.119511571629105e-03	9.350706998833735e-01	
-1.026540635134175e-02	9.985777546667994e-01	
-9.608980304314504e-03	1.005779968574501e+00	
-9.497816877997400e-03	1.001457652520039e+00	
-1.013272269947459e-02	1.021627274039673e+00	
-1.113011966327667e-02	1.039543523219770e+00	
-1.025302822250153e-02	1.033586114784480e+00	
-1.092962076045937e-02	1.092324631381282e+00	
-1.039051369059182e-02	9.712755662419440e-01	
-1.087761003227450e-02	9.506022199673150e-01	
-1.100334835459722e-02	1.037275372907125e+00	
-1.031511230835807e-02	1.025351240195517e+00	
-1.018046432336991e-02	1.015652994735392e+00	
-9.493596612669755e-03	9.626278838030721e-01	
-9.488332750948163e-03	9.861342407166944e-01	
-1.115296901015823e-02	1.094527542980166e+00	
-1.136739034498053e-02	1.042668334288392e+00	
-1.060539013376367e-02	1.029399366943816e+00	
-9.153556624669554e-03	9.704434506345574e-01	
-9.424618933784141e-03	9.855951267581066e-01	
-1.121258940082831e-02	1.056239888097785e+00	
-1.093338172730315e-02	1.091536680359671e+00	
-1.003527390600832e-02	1.075193333787055e+00	
-9.952887201233187e-03	1.038846128672275e+00	
-9.907578212678824e-03	1.002590358057700e+00	
-1.030175458670338e-02	1.014826603335443e+00	
-9.545953566568594e-03	9.742989250377136e-01	
-1.090060252502120e-02	1.065969418577915e+00	
-1.142069182075483e-02	1.082336280624637e+00	
-8.972606719105297e-03	9.816452482099481e-01	
-8.531729731692075e-03	9.204948279349089e-01	
-8.881106804828958e-03	9.392096399130107e-01	
-9.816325518912898e-03	9.844177631984822e-01	
-9.815905083932553e-03	1.013522147905576e+00	
-9.294242870852247e-03	9.507908807562282e-01	
-8.980237056961698e-03	9.372136094820309e-01	
-9.998625918425997e-03	1.007269697226398e+00	
-9.589037273390799e-03	9.997664084184049e-01	
-1.027071615240363e-02	1.061384699210866e+00	
-1.025703499844502e-02	1.033591209977612e+00	
-9.160149339546035e-03	9.292628040653950e-01	
-9.454833670724480e-03	9.153435347521640e-01	
-1.040716356574098e-02	1.061223628369730e+00	
-1.059915798838915e-02	9.957335807296928e-01	
-1.073615006087385e-02	1.040519388274992e+00	
-1.042911692972406e-02	1.060344650317540e+00	
-8.855834978743917e-03	9.460378207966358e-01	
-9.458716395799299e-03	1.006239587666847e+00	
-1.010003220536030e-02	1.071262734520295e+00	
-1.035564627355035e-02	1.028616274825975e+00	
-9.913848582762114e-03	9.833705460735799e-01	
-9.992626277040747e-03	1.010834419181606e+00	
-9.765872205375198e-03	9.842474605101432e-01	
-9.596465654977661e-03	9.826296977371576e-01	
-1.096539701460955e-02	1.042661087065508e+00	
-9.244147608374765e-03	9.416630766553074e-01	
-1.095193492909866e-02	1.075941588883840e+00	
-9.409732517425176e-03	9.507855885780802e-01	
-1.021070696022138e-02	1.039174956783726e+00	
-1.031585777109438e-02	1.047081617500851e+00	
-9.488668956015238e-03	9.793444738226305e-01	
-1.030118367449774e-02	1.039716877429673e+00	
-1.108156128184648e-02	1.049170905877097e+00	
-9.568562956745116e-03	9.666595748331906e-01	
-1.063776901617517e-02	1.025800395796236e+00	
-9.274266005588340e-03	9.472056422602425e-01	
-9.554565775350656e-03	1.001741711674005e+00	
-1.060219806730233e-02	9.837689295288883e-01	
-9.539013305718668e-03	9.850011131776990e-01	
-9.779375126869622e-03	9.216618290211523e-01	
-1.033103551109710e-02	1.017844764806189e+00	
-1.094434322006364e-02	1.037795924877497e+00	
-9.675256595699415e-03	9.900432976822978e-01	
-9.526169193233489e-03	1.004274352087078e+00	
-9.534817353823374e-03	1.006251852959775e+00	
-1.006989939487134e-02	9.783748553688607e-01	
-9.407016084374987e-03	9.671364176526799e-01	
-9.309646083724497e-03	9.631005639187430e-01	
-9.819556468189321e-03	1.021592417281443e+00	
-1.115628552004393e-02	1.084317414704534e+00	
-1.020374811293796e-02	9.423531692486238e-01	
-9.724373868834891e-03	1.009592490971509e+00	
-9.179491088321581e-03	9.918230895399464e-01	
-9.189654258625644e-03	1.021085863353598e+00	
-1.065182708852354e-02	1.027946130557393e+00	
-1.050732772476519e-02	1.009489933098157e+00	
-8.755758201871824e-03	9.598707932155632e-01	
-1.007642526097890e-02	1.010847443066555e+00	
-8.918207469951055e-03	9.170740668090333e-01	
-9.061320235685051e-03	9.539825513244138e-01	
-9.196563860609363e-03	9.309486397399325e-01	
-1.139035645364046e-02	1.031609700102394e+00	
-9.820399548985625e-03	1.011538649733644e+00	
-9.897373492964309e-03	1.052217422473142e+00	
-9.422364948812214e-03	1.019265123272183e+00	
-9.594189731726233e-03	9.639928763915678e-01	
-9.691577714641195e-03	9.447478764294164e-01	
-1.016247672469318e-02	1.073348525899638e+00	
-1.070672121380181e-02	1.020108150821425e+00	
-9.951483138420101e-03	1.031567604594354e+00	
-9.947553327525682e-03	9.751804538898955e-01	
-1.069772610668663e-02	1.052006992110971e+00	
-9.343185709041163e-03	9.731558730153107e-01	
-9.566140415769257e-03	1.001668397379938e+00	
-1.059598613831966e-02	1.040364786838072e+00	
-1.177181902573222e-02	1.048959897316794e+00	
-9.492454470832688e-03	9.918664745502290e-01	
-1.130561329331893e-02	1.080878925646128e+00	
-9.481941838968751e-03	9.443402627356030e-01	
-9.529980391808975e-03	1.036040427296855e+00	
-9.740188648242049e-03	9.759267599831823e-01	
-9.289487669027730e-03	9.428712341212091e-01	
-1.005501009855661e-02	1.001692910655226e+00	
-8.185801665004306e-03	9.117607840230019e-01	
-1.095022417593728e-02	1.040922278870859e+00	
-1.077943675682724e-02	1.047347545903855e+00	
-9.107699415515976e-03	9.512994284493851e-01	
-9.797103705311453e-03	1.028983137619613e+00	
-1.023686269065957e-02	1.055235457601085e+00	
-1.005246100163122e-02	1.005732863997748e+00	
-9.343583263564246e-03	9.643797999585875e-01	
-8.903029276847727e-03	9.129200271021036e-01	
-1.003209252548296e-02	9.858805937143567e-01	
-1.023393423135488e-02	1.041976086281441e+00	
-1.041339599435736e-02	1.032037675445859e+00	
-1.065512134870807e-02	1.004872946675530e+00	
-9.164560056954242e-03	9.494119928975198e-01	
-1.022779889522971e-02	9.512790307068162e-01	
-9.485900417068500e-03	9.678979445207159e-01	
-1.006208069655885e-02	1.013237670183253e+00	
-1.079969138380996e-02	1.047603262915596e+00	
-9.763394473475434e-03	9.798135753132647e-01	
-9.873748246145104e-03	1.023373442591957e+00	
-1.049107747199245e-02	1.001700019127344e+00	
-1.084675323533548e-02	1.035181109537768e+00	
-1.063222706513006e-02	1.044655816599982e+00	
-1.108525877305596e-02	1.066123278837269e+00	
-1.034272074799977e-02	1.014636890108695e+00	
-9.766904713513857e-03	9.424976838600717e-01	
-9.896568561128007e-03	9.336539374771303e-01	
-9.249520346406056e-03	9.439948184610564e-01	
-9.638014533606430e-03	9.453696429135428e-01	
-1.089744163119701e-02	1.042432837230492e+00	
-1.033289463984801e-02	1.007347937985096e+00	
-9.949673173053859e-03	1.007315015572132e+00	
-9.835562980355615e-03	1.009768737051228e+00	
-9.416393530154733e-03	9.798963912345978e-01	
-9.772484144344215e-03	1.006774239228929e+00	
-1.031581295401674e-02	1.016288416787687e+00	
-9.610947114541909e-03	9.429879497615484e-01	
-1.027616350699668e-02	9.586848186158755e-01	
-9.041628865418769e-03	9.672405646626255e-01	
-9.902743246311038e-03	1.031709129850596e+00	
-1.042607150272811e-02	1.049228160520266e+00	
-9.863992490235715e-03	9.548825173460190e-01	
-9.370628210545824e-03	9.639832394905086e-01	
-1.079145757690838e-02	1.093418706192768e+00	
-9.400698257917086e-03	9.775663200415976e-01	
-8.962806642706428e-03	1.001700106090617e+00	
-1.044135034204675e-02	1.076690258130130e+00	
-9.587947533527744e-03	9.475504536215245e-01	
-1.050074034090165e-02	1.028594260353487e+00	
-9.584665881478256e-03	9.619220271787643e-01	
-1.036018283685938e-02	9.545182593411807e-01	
-1.012028661324319e-02	1.015861620658653e+00	
-8.790368042114669e-03	9.706619070800014e-01	
-1.071030253091396e-02	1.048900848826589e+00	
-1.124316390107934e-02	1.037206825617232e+00	
-8.754478764859876e-03	9.611576918242171e-01	
-1.033841868090296e-02	9.813243637363741e-01	
-1.099067150723435e-02	1.040085226214658e+00	
-9.262418545050921e-03	9.833075377767226e-01	
-9.212339158911809e-03	9.522270110072547e-01	
-1.033148401889285e-02	1.045012590553354e+00	
-9.437930651775247e-03	9.822872538644838e-01	
-1.026702005679063e-02	1.020676508864394e+00	
-9.593776490559813e-03	9.796139061615301e-01	
-1.030431883996203e-02	1.005456312244060e+00	
-9.961005645173196e-03	1.007810958788861e+00	
-1.058394476089141e-02	1.030707525914546e+00	
-9.145273122481068e-03	9.974156423945919e-01	
-9.143410399809527e-03	9.930825976002405e-01	
-9.375264214758577e-03	9.612303749133735e-01	
-9.873416946967523e-03	9.516300470276148e-01	
-9.085313914118426e-03	9.707977636309407e-01	
-9.369358272251370e-03	9.744802052775062e-01	
-9.938374135733900e-03	1.013065099410793e+00	
-8.825958982777191e-03	9.613460785714719e-01	
-1.091565538479535e-02	1.056970384943730e+00	
-1.077020149597306e-02	1.076414162330701e+00	
-9.292358552161881e-03	9.187496183889896e-01	
-9.813340308647658e-03	1.008818915981524e+00	
-9.913583828697541e-03	9.825423843284572e-01	
-1.069661812439737e-02	1.030941561407822e+00	
-9.075798853798641e-03	9.749907283121194e-01	
-1.050290965023614e-02	9.877201207968223e-01	
-9.674920364356635e-03	9.760380408516609e-01	
-1.093235587275885e-02	1.048459269362342e+00	
-9.832720061831963e-03	1.007547421491012e+00	
-9.812486960189116e-03	9.808699256206682e-01	
-1.006285568722947e-02	1.022016232245102e+00	
-9.677854853690290e-03	9.940883228919656e-01	
-1.036312084513878e-02	1.035138771374647e+00	
-9.404984030923094e-03	9.648942396814900e-01	
-9.299983277310343e-03	9.579573362946753e-01	
-1.031844099994907e-02	1.013023884629232e+00	
-1.044817825339028e-02	1.014865235952326e+00	
-9.182105878706628e-03	9.231257265403416e-01	
-9.521451467078635e-03	9.887637087188870e-01	


==> fig_nmr_pert_1024_full.dat <==
x	y	
0.000000000000000e+00	4.499261266222021e-09	
9.803921568627451e-01	1.046160673645602e-08	
1.960784313725490e+00	2.850626995654082e-08	
2.941176470588235e+00	7.530473200212385e-08	
3.921568627450980e+00	1.887256171513307e-07	
4.901960784313725e+00	4.482549135076397e-07	
5.882352941176470e+00	1.010328749525335e-06	
6.862745098039215e+00	2.164622399034144e-06	
7.843137254901960e+00	4.416943256955186e-06	
8.823529411764705e+00	8.602232525705133e-06	
9.803921568627450e+00	1.602747819235306e-05	
1.078431372549020e+01	2.864020108700060e-05	
1.176470588235294e+01	4.921555633878860e-05	
1.274509803921569e+01	8.155623775871845e-05	
1.372549019607843e+01	1.307058153508063e-04	
1.470588235294118e+01	2.031871021411256e-04	
1.568627450980392e+01	3.072871396917929e-04	
1.666666666666666e+01	4.534069149652318e-04	
1.764705882352941e+01	6.544589648872725e-04	
1.862745098039215e+01	9.262164923219345e-04	
1.960784313725490e+01	1.287405264230168e-03	
2.058823529411764e+01	1.759238691359869e-03	
2.156862745098039e+01	2.364116272293006e-03	
2.254901960784314e+01	3.123410417220836e-03	
2.352941176470588e+01	4.054640662491811e-03	
2.450980392156863e+01	5.168726068806416e-03	
2.549019607843137e+01	6.468176090480281e-03	
2.647058823529412e+01	7.946843142049137e-03	
2.745098039215686e+01	9.591246265687981e-03	
2.843137254901961e+01	1.138277086529396e-02	
2.941176470588235e+01	1.329965364385888e-02	
3.039215686274510e+01	1.531782974721008e-02	
3.137254901960784e+01	1.741037297434642e-02	
3.235294117647059e+01	1.954602416345914e-02	
3.333333333333333e+01	2.168775305326997e-02	
3.431372549019608e+01	2.379224212063033e-02	
3.529411764705882e+01	2.581075373438412e-02	
3.627450980392157e+01	2.769136094189863e-02	
3.725490196078431e+01	2.938222527877874e-02	
3.823529411764706e+01	3.083550443177845e-02	
3.921568627450980e+01	3.201142535479443e-02	
4.019607843137255e+01	3.288195966413442e-02	
4.117647058823529e+01	3.343344244159712e-02	
4.215686274509804e+01	3.366753779592251e-02	
4.313725490196078e+01	3.360026183076693e-02	
4.411764705882353e+01	3.325923834704279e-02	
4.509803921568627e+01	3.267977536440223e-02	
4.607843137254902e+01	3.190053806472676e-02	
4.705882352941176e+01	3.095953554667076e-02	
4.803921568627451e+01	2.989094859172897e-02	
4.901960784313725e+01	2.872313102117502e-02	
5.000000000000000e+01	2.747795495644356e-02	
5.098039215686274e+01	2.617148835467818e-02	
5.196078431372549e+01	2.481574540964085e-02	
5.294117647058823e+01	2.342098495573551e-02	
5.392156862745098e+01	2.199788278780614e-02	
5.490196078431372e+01	2.055898601371081e-02	
5.588235294117647e+01	1.911916030356531e-02	
5.686274509803921e+01	1.769511590360694e-02	
5.784313725490196e+01	1.630435891649565e-02	
5.882352941176470e+01	1.496396294546798e-02	
5.980392156862745e+01	1.368943675189131e-02	
6.078431372549019e+01	1.249380542163055e-02	
6.176470588235294e+01	1.138693169706357e-02	
6.274509803921568e+01	1.037509400047840e-02	
6.372549019607843e+01	9.460847236511348e-03	
6.470588235294117e+01	8.643162867565397e-03	
6.568627450980392e+01	7.917780283620496e-03	
6.666666666666666e+01	7.277662097621251e-03	
6.764705882352941e+01	6.713483057660392e-03	
6.862745098039215e+01	6.214179699461477e-03	
6.960784313725490e+01	5.767664916802723e-03	
7.058823529411764e+01	5.361787421004358e-03	
7.156862745098039e+01	4.985480587596050e-03	
7.254901960784314e+01	4.629875978786069e-03	
7.352941176470588e+01	4.289067723450314e-03	
7.450980392156862e+01	3.960277522638197e-03	
7.549019607843137e+01	3.643370435272289e-03	
7.647058823529412e+01	3.339913972028752e-03	
7.745098039215686e+01	3.052136109528779e-03	
7.843137254901960e+01	2.782137180960568e-03	
7.941176470588235e+01	2.531544220593997e-03	
8.039215686274510e+01	2.301552082174144e-03	
8.137254901960785e+01	2.093109232898064e-03	
8.235294117647058e+01	1.906982424144683e-03	
8.333333333333333e+01	1.743577383303508e-03	
8.431372549019608e+01	1.602598317433184e-03	
8.529411764705883e+01	1.482756977395150e-03	
8.627450980392156e+01	1.381715857709040e-03	
8.725490196078431e+01	1.296307772910894e-03	
8.823529411764706e+01	1.222929018825141e-03	
8.921568627450981e+01	1.157952276946695e-03	
9.019607843137254e+01	1.098060286494332e-03	
9.117647058823529e+01	1.040495282119358e-03	
9.215686274509804e+01	9.832703724169552e-04	
9.313725490196079e+01	9.253635898769627e-04	
9.411764705882352e+01	8.668445521435709e-04	
9.509803921568627e+01	8.088328676722192e-04	
9.607843137254902e+01	7.532074546826972e-04	
9.705882352941175e+01	7.020798389693161e-04	
9.803921568627450e+01	6.571650649188141e-04	
9.901960784313725e+01	6.192606837281008e-04	
1.000000000000000e+02	5.880257176959345e-04	
1.009803921568627e+02	5.621382685886909e-04	
1.019607843137255e+02	5.397581274523383e-04	
1.029411764705882e+02	5.191062070362683e-04	
1.039215686274510e+02	4.989468247953551e-04	
1.049019607843137e+02	4.788209772952874e-04	
1.058823529411765e+02	4.589878184284875e-04	
1.068627450980392e+02	4.401390377688010e-04	
1.078431372549020e+02	4.230231751927272e-04	
1.088235294117647e+02	4.081362428247432e-04	
1.098039215686274e+02	3.955935432179094e-04	
1.107843137254902e+02	3.852038556222093e-04	
1.117647058823529e+02	3.766587456308486e-04	
1.127450980392157e+02	3.696870517018554e-04	
1.137254901960784e+02	3.640548479322692e-04	
1.147058823529412e+02	3.594059431390162e-04	
1.156862745098039e+02	3.550653006447248e-04	
1.166666666666667e+02	3.499765164981635e-04	
1.176470588235294e+02	3.428722941721136e-04	
1.186274509803922e+02	3.326272589103704e-04	
1.196078431372549e+02	3.186177245339170e-04	
1.205882352941176e+02	3.009002858038716e-04	
1.215686274509804e+02	2.801285230490098e-04	
1.225490196078431e+02	2.572793990304871e-04	
1.235294117647059e+02	2.333562669680660e-04	
1.245098039215686e+02	2.092180424815833e-04	
1.254901960784314e+02	1.855782688846051e-04	
1.264705882352941e+02	1.631025746187200e-04	
1.274509803921569e+02	1.424831202178781e-04	
1.284313725490196e+02	1.244067954051260e-04	
1.294117647058824e+02	1.094240934665392e-04	
1.303921568627451e+02	9.780382047169156e-05	
1.313725490196078e+02	8.947596728725548e-05	
1.323529411764706e+02	8.411425944889638e-05	
1.333333333333333e+02	8.132570297661046e-05	
1.343137254901961e+02	8.084882007312433e-05	
1.352941176470588e+02	8.265299914833623e-05	
1.362745098039216e+02	8.688146239613803e-05	
1.372549019607843e+02	9.365923813853150e-05	
1.382352941176471e+02	1.028518599611170e-04	
1.392156862745098e+02	1.138801424323974e-04	
1.401960784313725e+02	1.256690331098007e-04	
1.411764705882353e+02	1.367554899900680e-04	
1.421568627450980e+02	1.455289186039699e-04	
1.431372549019608e+02	1.505446285679703e-04	
1.441176470588235e+02	1.508372457425133e-04	
1.450980392156863e+02	1.461602564730982e-04	
1.460784313725490e+02	1.370861898862283e-04	
1.470588235294118e+02	1.249233639723263e-04	
1.480392156862745e+02	1.114456314347613e-04	
1.490196078431373e+02	9.848831970147831e-05	
1.500000000000000e+02	8.751858786032441e-05	
1.509803921568628e+02	7.931393621184158e-05	
1.519607843137255e+02	7.385684458556452e-05	
1.529411764705882e+02	7.047760216353848e-05	
1.539215686274510e+02	6.818094264820274e-05	
1.549019607843137e+02	6.602101475898082e-05	
1.558823529411765e+02	6.338043532404166e-05	
1.568627450980392e+02	6.006736800802019e-05	
1.578431372549020e+02	5.623701113204671e-05	
1.588235294117647e+02	5.221909498044419e-05	
1.598039215686275e+02	4.835254835003689e-05	
1.607843137254902e+02	4.489059454547184e-05	
1.617647058823529e+02	4.197773624233037e-05	
1.627450980392157e+02	3.965810443200169e-05	
1.637254901960785e+02	3.787581479111690e-05	
1.647058823529412e+02	3.646154733601203e-05	
1.656862745098039e+02	3.513263685953572e-05	
1.666666666666667e+02	3.353825110207453e-05	
1.676470588235294e+02	3.135370726128084e-05	
1.686274509803922e+02	2.839071363692480e-05	
1.696078431372549e+02	2.467186147490086e-05	
1.705882352941177e+02	2.043159659219773e-05	
1.715686274509804e+02	1.604249370254163e-05	
1.725490196078431e+02	1.190118309034793e-05	
1.735294117647059e+02	8.322482229042194e-06	
1.745098039215686e+02	5.478762930636317e-06	
1.754901960784314e+02	3.395458905583127e-06	
1.764705882352941e+02	1.989428312739738e-06	
1.774509803921569e+02	1.125662203395272e-06	
1.784313725490196e+02	6.705189361511099e-07	
1.794117647058824e+02	5.298096779968730e-07	
1.803921568627451e+02	6.697293742468080e-07	
1.813725490196078e+02	1.123045184754368e-06	
1.823529411764706e+02	1.981900143334992e-06	
1.833333333333333e+02	3.375268879761251e-06	
1.843137254901961e+02	5.427969674944189e-06	
1.852941176470588e+02	8.202539476735105e-06	
1.862745098039216e+02	1.163527803623676e-05	
1.872549019607843e+02	1.548893671289492e-05	
1.882352941176471e+02	1.934910386596506e-05	
1.892156862745098e+02	2.268243816609594e-05	
1.901960784313725e+02	2.495210588460584e-05	
1.911764705882353e+02	2.575805326902980e-05	
1.921568627450980e+02	2.495210466396358e-05	
1.931372549019608e+02	2.268243282149651e-05	
1.941176470588235e+02	1.934908285260928e-05	
1.950980392156863e+02	1.548885934096767e-05	
1.960784313725490e+02	1.163501072290796e-05	
1.970588235294118e+02	8.201672818127114e-06	
1.980392156862745e+02	5.425332919705817e-06	
1.990196078431373e+02	3.367740709843581e-06	
2.000000000000000e+02	1.961729851043259e-06	
2.009803921568628e+02	1.072329009424777e-06	
2.019607843137255e+02	5.500538512723807e-07	
2.029411764705882e+02	2.647711520165075e-07	
2.039215686274510e+02	1.195981386858947e-07	
2.049019607843137e+02	5.069515753142184e-08	
2.058823529411765e+02	2.016493532774888e-08	
2.068627450980392e+02	7.526888637698903e-09	
2.078431372549020e+02	2.636467656635943e-09	
2.088235294117647e+02	8.665980457678302e-10	
2.098039215686275e+02	2.673014209975122e-10	
2.107843137254902e+02	7.737009344310763e-11	
2.117647058823529e+02	2.101518692398940e-11	
2.127450980392157e+02	5.356509902298967e-12	
2.137254901960784e+02	1.281200923131109e-12	
2.147058823529412e+02	2.875708560168278e-13	
2.156862745098039e+02	6.056843915303034e-14	
2.166666666666667e+02	1.197530963281679e-14	
2.176470588235294e+02	2.219557870830613e-15	
2.186274509803922e+02	3.855804564523169e-16	
2.196078431372549e+02	6.206146707654626e-17	
2.205882352941177e+02	8.881784197001253e-18	
2.215686274509804e+02	4.440892098500626e-18	
2.225490196078431e+02	2.220446049250313e-16	
2.235294117647059e+02	0.000000000000000e+00	
2.245098039215686e+02	8.881784197001253e-19	
2.254901960784314e+02	1.776356839400251e-18	
2.264705882352941e+02	8.881784197001253e-19	
2.274509803921569e+02	2.220446049250313e-16	
2.284313725490196e+02	8.881784197001253e-19	
2.294117647058823e+02	8.881784197001253e-19	
2.303921568627451e+02	6.661338147750939e-19	
2.313725490196078e+02	0.000000000000000e+00	
2.323529411764706e+02	2.220446049250313e-16	
2.333333333333333e+02	1.776356839400251e-18	
2.343137254901961e+02	1.776356839400251e-18	
2.352941176470588e+02	1.776356839400251e-18	
2.362745098039216e+02	0.000000000000000e+00	
2.372549019607843e+02	0.000000000000000e+00	
2.382352941176471e+02	8.881784197001253e-19	
2.392156862745098e+02	2.664535259100376e-18	
2.401960784313725e+02	4.440892098500626e-19	
2.411764705882353e+02	2.220446049250313e-16	
2.421568627450980e+02	1.776356839400251e-18	
2.431372549019608e+02	5.329070518200752e-18	
2.441176470588235e+02	2.220446049250313e-16	
2.450980392156863e+02	8.881784197001253e-19	
2.460784313725490e+02	3.108624468950438e-18	
2.470588235294118e+02	1.776356839400251e-18	
2.480392156862745e+02	2.220446049250313e-16	
2.490196078431373e+02	0.000000000000000e+00	
2.500000000000000e+02	2.220446049250313e-18	


==> fig_nmr_pert_1024_hsvd_fast.dat <==
x	y	
0.000000000000000e+00	1.874613337893294e-09	
9.803921568627451e-01	4.646752305603741e-09	
1.960784313725490e+00	1.338782683424356e-08	
2.941176470588235e+00	3.711073828860378e-08	
3.921568627450980e+00	9.707550031246015e-08	
4.901960784313725e+00	2.393798341771003e-07	
5.882352941176470e+00	5.569314254576519e-07	
6.862745098039215e+00	1.224095342095666e-06	
7.843137254901960e+00	2.546013820217574e-06	
8.823529411764705e+00	5.021937912541574e-06	
9.803921568627450e+00	9.419192589831038e-06	
1.078431372549020e+01	1.685425829278841e-05	
1.176470588235294e+01	2.888230946001302e-05	
1.274509803921569e+01	4.760549630002587e-05	
1.372549019607843e+01	7.581658191725826e-05	
1.470588235294118e+01	1.171875951165191e-04	
1.568627450980392e+01	1.764864103987850e-04	
1.666666666666666e+01	2.597655358455775e-04	
1.764705882352941e+01	3.744417724363817e-04	
1.862745098039215e+01	5.292012780114348e-04	
1.960784313725490e+01	7.337292412729839e-04	
2.058823529411764e+01	9.983467979556764e-04	
2.156862745098039e+01	1.333685372777033e-03	
2.254901960784314e+01	1.750500969110742e-03	
2.352941176470588e+01	2.259639504819797e-03	
2.450980392156863e+01	2.872065781490230e-03	
2.549019607843137e+01	3.598815930012678e-03	
2.647058823529412e+01	4.450727647130844e-03	
2.745098039215686e+01	5.437802342895398e-03	
2.843137254901961e+01	6.568039656175504e-03	
2.941176470588235e+01	7.845619001168300e-03	
3.039215686274510e+01	9.268493999026574e-03	
3.137254901960784e+01	1.082584689260281e-02	
3.235294117647059e+01	1.249626803726636e-02	
3.333333333333333e+01	1.424767450063868e-02	
3.431372549019608e+01	1.603960633627904e-02	
3.529411764705882e+01	1.782767079317727e-02	
3.627450980392157e+01	1.956892945416795e-02	
3.725490196078431e+01	2.122648492244918e-02	
3.823529411764706e+01	2.277177807426457e-02	
3.921568627450980e+01	2.418407353635803e-02	
4.019607843137255e+01	2.544780687777857e-02	
4.117647058823529e+01	2.654929747427629e-02	
4.215686274509804e+01	2.747443005661884e-02	
4.313725490196078e+01	2.820830607246593e-02	
4.411764705882353e+01	2.873691283419528e-02	
4.509803921568627e+01	2.904999748761018e-02	
4.607843137254902e+01	2.914388979430631e-02	
4.705882352941176e+01	2.902310381062925e-02	
4.803921568627451e+01	2.870007633090163e-02	
4.901960784313725e+01	2.819315007594316e-02	
5.000000000000000e+01	2.752360015176301e-02	
5.098039215686274e+01	2.671285968714871e-02	
5.196078431372549e+01	2.578095289495407e-02	
5.294117647058823e+01	2.474652478579814e-02	
5.392156862745098e+01	2.362804796916312e-02	
5.490196078431372e+01	2.244521523375432e-02	
5.588235294117647e+01	2.121952240102991e-02	
5.686274509803921e+01	1.997360817159883e-02	
5.784313725490196e+01	1.872968079651707e-02	
5.882352941176470e+01	1.750783273665122e-02	
5.980392156862745e+01	1.632495351588624e-02	
6.078431372549019e+01	1.519443713670374e-02	
6.176470588235294e+01	1.412636669985003e-02	
6.274509803921568e+01	1.312771764123589e-02	
6.372549019607843e+01	1.220240174586306e-02	
6.470588235294117e+01	1.135139442545329e-02	
6.568627450980392e+01	1.057336956249785e-02	
6.666666666666666e+01	9.866022509968125e-03	
6.764705882352941e+01	9.227729331112130e-03	
6.862745098039215e+01	8.658733007884244e-03	
6.960784313725490e+01	8.161012159209204e-03	
7.058823529411764e+01	7.736478812039319e-03	
7.156862745098039e+01	7.383960519268888e-03	
7.254901960784314e+01	7.096144613330481e-03	
7.352941176470588e+01	6.857917777698503e-03	
7.450980392156862e+01	6.647155959817102e-03	
7.549019607843137e+01	6.438131108233465e-03	
7.647058823529412e+01	6.206660771867826e-03	
7.745098039215686e+01	5.935379776689061e-03	
7.843137254901960e+01	5.617401656945176e-03	
7.941176470588235e+01	5.257231269770207e-03	
8.039215686274510e+01	4.868827366301133e-03	
8.137254901960785e+01	4.471712578649898e-03	
8.235294117647058e+01	4.086538201739751e-03	
8.333333333333333e+01	3.731365137396234e-03	
8.431372549019608e+01	3.419315081623605e-03	
8.529411764705883e+01	3.157582365050254e-03	
8.627450980392156e+01	2.947421575259590e-03	
8.725490196078431e+01	2.784729572009723e-03	
8.823529411764706e+01	2.661061060684021e-03	
8.921568627450981e+01	2.565101992091955e-03	
9.019607843137254e+01	2.484610987552551e-03	
9.117647058823529e+01	2.408631566676249e-03	
9.215686274509804e+01	2.329516444898892e-03	
9.313725490196079e+01	2.244167390885306e-03	
9.411764705882352e+01	2.154005523415788e-03	
9.509803921568627e+01	2.063561001889581e-03	
9.607843137254902e+01	1.978088051801186e-03	
9.705882352941175e+01	1.901047834439927e-03	
9.803921568627450e+01	1.832423969724718e-03	
9.901960784313725e+01	1.768531093467043e-03	
1.000000000000000e+02	1.703349903342795e-03	
1.009803921568627e+02	1.630769646250337e-03	
1.019607843137255e+02	1.546773303100793e-03	
1.029411764705882e+02	1.450728941993285e-03	
1.039215686274510e+02	1.345449933305685e-03	
1.049019607843137e+02	1.236255327771631e-03	
1.058823529411765e+02	1.129597282157591e-03	
1.068627450980392e+02	1.031803586783210e-03	
1.078431372549020e+02	9.482129424614536e-04	
1.088235294117647e+02	8.826799844742354e-04	
1.098039215686274e+02	8.372770281699084e-04	
1.107843137254902e+02	8.120623917716412e-04	
1.117647058823529e+02	8.049346037298015e-04	
1.127450980392157e+02	8.117159074736677e-04	
1.137254901960784e+02	8.266163174469385e-04	
1.147058823529412e+02	8.431128390410453e-04	
1.156862745098039e+02	8.551012049465125e-04	
1.166666666666667e+02	8.580325993406175e-04	
1.176470588235294e+02	8.497089481145732e-04	
1.186274509803922e+02	8.304992065090534e-04	
1.196078431372549e+02	8.029204674655705e-04	
1.205882352941176e+02	7.707297504642026e-04	
1.215686274509804e+02	7.378190552618307e-04	
1.225490196078431e+02	7.072470389901989e-04	
1.235294117647059e+02	6.806665652570265e-04	
1.245098039215686e+02	6.582519360920666e-04	
1.254901960784314e+02	6.390551098019110e-04	
1.264705882352941e+02	6.215928579417542e-04	
1.274509803921569e+02	6.044295352011563e-04	
1.284313725490196e+02	5.865750011599631e-04	
1.294117647058824e+02	5.676271970354780e-04	
1.303921568627451e+02	5.476982843726094e-04	
1.313725490196078e+02	5.272261982016874e-04	
1.323529411764706e+02	5.067749631769847e-04	
1.333333333333333e+02	4.868859206460343e-04	
1.343137254901961e+02	4.679941216271694e-04	
1.352941176470588e+02	4.503976310453445e-04	
1.362745098039216e+02	4.342658318703479e-04	
1.372549019607843e+02	4.196787289916846e-04	
1.382352941176471e+02	4.066850965367619e-04	
1.392156862745098e+02	3.953534212317147e-04	
1.401960784313725e+02	3.857832277130399e-04	
1.411764705882353e+02	3.780605420221489e-04	
1.421568627450980e+02	3.721750046446664e-04	
1.431372549019608e+02	3.679447108213433e-04	
1.441176470588235e+02	3.649975739447741e-04	
1.450980392156863e+02	3.628337621273541e-04	
1.460784313725490e+02	3.609592493476434e-04	
1.470588235294118e+02	3.590536428536163e-04	
1.480392156862745e+02	3.571225719490947e-04	
1.490196078431373e+02	3.555836854276333e-04	
1.500000000000000e+02	3.552452968024961e-04	
1.509803921568628e+02	3.571621655718660e-04	
1.519607843137255e+02	3.623928754319206e-04	
1.529411764705882e+02	3.717221160963513e-04	
1.539215686274510e+02	3.854244559517642e-04	
1.549019607843137e+02	4.031212840213156e-04	
1.558823529411765e+02	4.237351076054137e-04	
1.568627450980392e+02	4.455121962257049e-04	
1.578431372549020e+02	4.660943868745400e-04	
1.588235294117647e+02	4.826660100239489e-04	
1.598039215686275e+02	4.922380058147153e-04	
1.607843137254902e+02	4.921102329685913e-04	
1.617647058823529e+02	4.804646470225755e-04	
1.627450980392157e+02	4.569306792784780e-04	
1.637254901960785e+02	4.229033023079314e-04	
1.647058823529412e+02	3.814373421852526e-04	
1.656862745098039e+02	3.366839992715489e-04	
1.666666666666667e+02	2.930142796443282e-04	
1.676470588235294e+02	2.541030540380964e-04	
1.686274509803922e+02	2.222643042562674e-04	
1.696078431372549e+02	1.982251293987032e-04	
1.705882352941177e+02	1.813523562784081e-04	
1.715686274509804e+02	1.701817739694000e-04	
1.725490196078431e+02	1.630184413263773e-04	
1.735294117647059e+02	1.584048841942192e-04	
1.745098039215686e+02	1.553615503519412e-04	
1.754901960784314e+02	1.534210368556446e-04	
1.764705882352941e+02	1.525402703359664e-04	
1.774509803921569e+02	1.529650671545495e-04	
1.784313725490196e+02	1.550743524620619e-04	
1.794117647058824e+02	1.592016026219389e-04	
1.803921568627451e+02	1.654467867672593e-04	
1.813725490196078e+02	1.735331011453480e-04	
1.823529411764706e+02	1.827821680749118e-04	
1.833333333333333e+02	1.922488937706612e-04	
1.843137254901961e+02	2.009860259999257e-04	
1.852941176470588e+02	2.083430292406132e-04	
1.862745098039216e+02	2.141830481730387e-04	
1.872549019607843e+02	2.189318451113146e-04	
1.882352941176471e+02	2.234315235702155e-04	
1.892156862745098e+02	2.286331697865354e-04	
1.901960784313725e+02	2.352127301616558e-04	
1.911764705882353e+02	2.432284548709314e-04	
1.921568627450980e+02	2.519456855437659e-04	
1.931372549019608e+02	2.599192464407096e-04	
1.941176470588235e+02	2.653410563498584e-04	
1.950980392156863e+02	2.665567999557528e-04	
1.960784313725490e+02	2.625804762485235e-04	
1.970588235294118e+02	2.534316214481764e-04	
1.980392156862745e+02	2.401901876160837e-04	
1.990196078431373e+02	2.247693924543555e-04	
2.000000000000000e+02	2.094941962796879e-04	
2.009803921568628e+02	1.966104273946678e-04	
2.019607843137255e+02	1.878402496182865e-04	
2.029411764705882e+02	1.840681184452544e-04	
2.039215686274510e+02	1.852082960651806e-04	
2.049019607843137e+02	1.902741359676856e-04	
2.058823529411765e+02	1.976339372254801e-04	
2.068627450980392e+02	2.053962561847973e-04	
2.078431372549020e+02	2.118301213456233e-04	
2.088235294117647e+02	2.157107529297013e-04	
2.098039215686275e+02	2.165011985710246e-04	
2.107843137254902e+02	2.143314122518154e-04	
2.117647058823529e+02	2.098007400814481e-04	
2.127450980392157e+02	2.036837222990844e-04	
2.137254901960784e+02	1.966435639567265e-04	
2.147058823529412e+02	1.890456631387263e-04	
2.156862745098039e+02	1.809221465640745e-04	
2.166666666666667e+02	1.720842340572619e-04	
2.176470588235294e+02	1.623312276524849e-04	
2.186274509803922e+02	1.516761884760203e-04	
2.196078431372549e+02	1.405036496714360e-04	
2.205882352941177e+02	1.295930270082790e-04	
2.215686274509804e+02	1.199799464309259e-04	
2.225490196078431e+02	1.126813891937148e-04	
2.235294117647059e+02	1.083668520824528e-04	
2.245098039215686e+02	1.070944038016062e-04	
2.254901960784314e+02	1.082236674550767e-04	
2.264705882352941e+02	1.105586433837888e-04	
2.274509803921569e+02	1.126814857459229e-04	
2.284313725490196e+02	1.133570705169938e-04	
2.294117647058823e+02	1.118602198717431e-04	
2.303921568627451e+02	1.081171491111366e-04	
2.313725490196078e+02	1.026357300853116e-04	
2.323529411764706e+02	9.627909532204548e-05	
2.333333333333333e+02	8.997682247265004e-05	
2.343137254901961e+02	8.446147499595036e-05	
2.352941176470588e+02	8.008727636364287e-05	
2.362745098039216e+02	7.675827377003519e-05	
2.372549019607843e+02	7.397482300792202e-05	
2.382352941176471e+02	7.099043673923023e-05	
2.392156862745098e+02	6.704495989595927e-05	
2.401960784313725e+02	6.160893938649493e-05	
2.411764705882353e+02	5.455801398914151e-05	
2.421568627450980e+02	4.621404859899769e-05	
2.431372549019608e+02	3.724048855700701e-05	
2.441176470588235e+02	2.843877482227031e-05	
2.450980392156863e+02	2.052897419319599e-05	
2.460784313725490e+02	1.399354513545648e-05	
2.470588235294118e+02	9.025413234550861e-06	
2.480392156862745e+02	5.574396842968010e-06	
2.490196078431373e+02	3.453332670930287e-06	
2.500000000000000e+02	2.456941501725485e-06	


==> fig_nmr_pert_1024_projected.dat <==
x	y	
0.000000000000000e+00	4.494147668232528e-09	
9.803921568627451e-01	1.044555067597486e-08	
1.960784313725490e+00	2.844914661936926e-08	
2.941176470588235e+00	7.511192811904265e-08	
3.921568627450980e+00	1.881156890313207e-07	
4.901960784313725e+00	4.464482381507651e-07	
5.882352941176470e+00	1.005319611385058e-06	
6.862745098039215e+00	2.151628095354852e-06	
7.843137254901960e+00	4.385420030144971e-06	
8.823529411764705e+00	8.530764135670666e-06	
9.803921568627450e+00	1.587617945419728e-05	
1.078431372549020e+01	2.834145105772734e-05	
1.176470588235294e+01	4.866616989293248e-05	
1.274509803921569e+01	8.061726810878866e-05	
1.372549019607843e+01	1.292185639130805e-04	
1.470588235294118e+01	2.010128748698339e-04	
1.568627450980392e+01	3.043709096938172e-04	
1.666666666666666e+01	4.498505094669411e-04	
1.764705882352941e+01	6.505715595054737e-04	
1.862745098039215e+01	9.224983785979859e-04	
1.960784313725490e+01	1.284426704642645e-03	
2.058823529411764e+01	1.757406332386641e-03	
2.156862745098039e+01	2.363370570794996e-03	
2.254901960784314e+01	3.122950696097923e-03	
2.352941176470588e+01	4.052804281005607e-03	
2.450980392156863e+01	5.163134535068302e-03	
2.549019607843137e+01	6.456200078798435e-03	
2.647058823529412e+01	7.926345784789245e-03	
2.745098039215686e+01	9.561466786517873e-03	
2.843137254901961e+01	1.134513536633728e-02	
2.941176470588235e+01	1.325826566017540e-02	
3.039215686274510e+01	1.527941159907754e-02	
3.137254901960784e+01	1.738350776695780e-02	
3.235294117647059e+01	1.953969061470907e-02	
3.333333333333333e+01	2.170934042209192e-02	
3.431372549019608e+01	2.384544327940294e-02	
3.529411764705882e+01	2.589389336174554e-02	
3.627450980392157e+01	2.779674014545866e-02	
3.725490196078431e+01	2.949689148026564e-02	
3.823529411764706e+01	3.094348722092240e-02	
3.921568627450980e+01	3.209700508394906e-02	
4.019607843137255e+01	3.293312043973048e-02	
4.117647058823529e+01	3.344448749837715e-02	
4.215686274509804e+01	3.364003292784115e-02	
4.313725490196078e+01	3.354200735393783e-02	
4.411764705882353e+01	3.318167649229958e-02	
4.509803921568627e+01	3.259482546214524e-02	
4.607843137254902e+01	3.181802723504354e-02	
4.705882352941176e+01	3.088603171068134e-02	
4.803921568627451e+01	2.983005465078727e-02	
4.901960784313725e+01	2.867655643806815e-02	
5.000000000000000e+01	2.744637554463673e-02	
5.098039215686274e+01	2.615453245078974e-02	
5.196078431372549e+01	2.481120505036799e-02	
5.294117647058823e+01	2.342404695495149e-02	
5.392156862745098e+01	2.200133007949761e-02	
5.490196078431372e+01	2.055480430687818e-02	
5.588235294117647e+01	1.910111300291557e-02	
5.686274509803921e+01	1.766117214152438e-02	
5.784313725490196e+01	1.625779805611967e-02	
5.882352941176470e+01	1.491256333695562e-02	
5.980392156862745e+01	1.364303141567936e-02	
6.078431372549019e+01	1.246116652268080e-02	
6.176470588235294e+01	1.137311775811360e-02	
6.274509803921568e+01	1.038007225483452e-02	
6.372549019607843e+01	9.479647732299571e-03	
6.470588235294117e+01	8.667323445801300e-03	
6.568627450980392e+01	7.937554526555887e-03	
6.666666666666666e+01	7.284374271075398e-03	
6.764705882352941e+01	6.701449693944779e-03	
6.862745098039215e+01	6.181740759929152e-03	
6.960784313725490e+01	5.717092238974081e-03	
7.058823529411764e+01	5.298157098450957e-03	
7.156862745098039e+01	4.914920592449617e-03	
7.254901960784314e+01	4.557787690592599e-03	
7.352941176470588e+01	4.218871153734064e-03	
7.450980392156862e+01	3.892972686890289e-03	
7.549019607843137e+01	3.577885193289125e-03	
7.647058823529412e+01	3.273981764006752e-03	
7.745098039215686e+01	2.983385198507377e-03	
7.843137254901960e+01	2.709128684695745e-03	
7.941176470588235e+01	2.454572028023472e-03	
8.039215686274510e+01	2.223061813117617e-03	
8.137254901960785e+01	2.017633932614684e-03	
8.235294117647058e+01	1.840584756700892e-03	
8.333333333333333e+01	1.692931528414146e-03	
8.431372549019608e+01	1.573961384555020e-03	
8.529411764705883e+01	1.481079253519648e-03	
8.627450980392156e+01	1.410012363971045e-03	
8.725490196078431e+01	1.355257905902152e-03	
8.823529411764706e+01	1.310614945499086e-03	
8.921568627450981e+01	1.269735782324783e-03	
9.019607843137254e+01	1.226746112824291e-03	
9.117647058823529e+01	1.176984059085125e-03	
9.215686274509804e+01	1.117772693728643e-03	
9.313725490196079e+01	1.048977750395145e-03	
9.411764705882352e+01	9.730586862395424e-04	
9.509803921568627e+01	8.944633805977303e-04	
9.607843137254902e+01	8.184804563188130e-04	
9.705882352941175e+01	7.499014005500802e-04	
9.803921568627450e+01	6.919252101471499e-04	
9.901960784313725e+01	6.456229729325591e-04	
1.000000000000000e+02	6.100397939275150e-04	
1.009803921568627e+02	5.827778258264040e-04	
1.019607843137255e+02	5.607867075868958e-04	
1.029411764705882e+02	5.411126250633310e-04	
1.039215686274510e+02	5.214634982722644e-04	
1.049019607843137e+02	5.005445721811776e-04	
1.058823529411765e+02	4.781578809014908e-04	
1.068627450980392e+02	4.550634520719945e-04	
1.078431372549020e+02	4.326245447065178e-04	
1.088235294117647e+02	4.123245323230611e-04	
1.098039215686274e+02	3.953083492378515e-04	
1.107843137254902e+02	3.821019711400575e-04	
1.117647058823529e+02	3.725767954186692e-04	
1.127450980392157e+02	3.661013396850965e-04	
1.137254901960784e+02	3.617449555232506e-04	
1.147058823529412e+02	3.584177526972279e-04	
1.156862745098039e+02	3.549235781321065e-04	
1.166666666666667e+02	3.499920044558859e-04	
1.176470588235294e+02	3.423744927071333e-04	
1.186274509803922e+02	3.310332092936514e-04	
1.196078431372549e+02	3.153707394042207e-04	
1.205882352941176e+02	2.954080536113664e-04	
1.215686274509804e+02	2.718396341407532e-04	
1.225490196078431e+02	2.459505520991825e-04	
1.235294117647059e+02	2.194240582777365e-04	
1.245098039215686e+02	1.940785319691701e-04	
1.254901960784314e+02	1.715667560273941e-04	
1.264705882352941e+02	1.530784213408807e-04	
1.274509803921569e+02	1.391138162631597e-04	
1.284313725490196e+02	1.294132852298147e-04	
1.294117647058824e+02	1.230967985792473e-04	
1.303921568627451e+02	1.189870789340168e-04	
1.313725490196078e+02	1.159999543173464e-04	
1.323529411764706e+02	1.134464245402660e-04	
1.333333333333333e+02	1.111335291723641e-04	
1.343137254901961e+02	1.092527648476787e-04	
1.352941176470588e+02	1.081442007346598e-04	
1.362745098039216e+02	1.080648248439964e-04	
1.372549019607843e+02	1.090560478920342e-04	
1.382352941176471e+02	1.109297347655572e-04	
1.392156862745098e+02	1.133269978063451e-04	
1.401960784313725e+02	1.157857767179354e-04	
1.411764705882353e+02	1.177822151221415e-04	
1.421568627450980e+02	1.187570789190424e-04	
1.431372549019608e+02	1.181657838555821e-04	
1.441176470588235e+02	1.155803485666027e-04	
1.450980392156863e+02	1.108316489492410e-04	
1.460784313725490e+02	1.041371797956321e-04	
1.470588235294118e+02	9.614132497740180e-05	
1.480392156862745e+02	8.781671670785063e-05	
1.490196078431373e+02	8.023096023039522e-05	
1.500000000000000e+02	7.424863909965330e-05	
1.509803921568628e+02	7.028123640507577e-05	
1.519607843137255e+02	6.819112139865247e-05	
1.529411764705882e+02	6.739573034069446e-05	
1.539215686274510e+02	6.712896182821648e-05	
1.549019607843137e+02	6.674281425626649e-05	
1.558823529411765e+02	6.591406816084430e-05	
1.568627450980392e+02	6.467062042892471e-05	
1.578431372549020e+02	6.324419897671251e-05	
1.588235294117647e+02	6.184083661835249e-05	
1.598039215686275e+02	6.045324550533415e-05	
1.607843137254902e+02	5.880676252351702e-05	
1.617647058823529e+02	5.645591641038195e-05	
1.627450980392157e+02	5.297459372030633e-05	
1.637254901960785e+02	4.814560645944521e-05	
1.647058823529412e+02	4.206712790124001e-05	
1.656862745098039e+02	3.514014267280619e-05	
1.666666666666667e+02	2.795538891598537e-05	
1.676470588235294e+02	2.113520749452036e-05	
1.686274509803922e+02	1.519321760711545e-05	
1.696078431372549e+02	1.045587257487846e-05	
1.705882352941177e+02	7.057900500808678e-06	
1.715686274509804e+02	4.993704079017114e-06	
1.725490196078431e+02	4.189632069210858e-06	
1.735294117647059e+02	4.560879130134588e-06	
1.745098039215686e+02	6.028816781900370e-06	
1.754901960784314e+02	8.494162165877838e-06	
1.764705882352941e+02	1.178230732322927e-05	
1.774509803921569e+02	1.559288769207701e-05	
1.784313725490196e+02	1.948971287059687e-05	
1.794117647058824e+02	2.295499822414460e-05	
1.803921568627451e+02	2.550487230661269e-05	
1.813725490196078e+02	2.683126960672944e-05	
1.823529411764706e+02	2.691410711281916e-05	
1.833333333333333e+02	2.605025217074530e-05	
1.843137254901961e+02	2.477443707286908e-05	
1.852941176470588e+02	2.369053757577677e-05	
1.862745098039216e+02	2.327002273886913e-05	
1.872549019607843e+02	2.369053244848879e-05	
1.882352941176471e+02	2.477441583105239e-05	
1.892156862745098e+02	2.605017353140404e-05	
1.901960784313725e+02	2.691383445666884e-05	
1.911764705882353e+02	2.683038199127363e-05	
1.921568627450980e+02	2.550215845473058e-05	
1.931372549019608e+02	2.294720396155015e-05	
1.941176470588235e+02	1.946868098907828e-05	
1.950980392156863e+02	1.553955449811184e-05	
1.960784313725490e+02	1.165517565817265e-05	
1.970588235294118e+02	8.209199706755043e-06	
1.980392156862745e+02	5.427969387363340e-06	
1.990196078431373e+02	3.368607307891125e-06	
2.000000000000000e+02	1.961997152463368e-06	
2.009803921568628e+02	1.072406379519109e-06	
2.019607843137255e+02	5.500748664575284e-07	
2.029411764705882e+02	2.647765085237453e-07	
2.039215686274510e+02	1.195994198921468e-07	
2.049019607843137e+02	5.069544510050150e-08	
2.058823529411765e+02	2.016499589707621e-08	
2.068627450980392e+02	7.526900612120358e-09	
2.078431372549020e+02	2.636469876193814e-09	
2.088235294117647e+02	8.665984339017996e-10	
2.098039215686275e+02	2.673014796172879e-10	
2.107843137254902e+02	7.737010232489183e-11	
2.117647058823529e+02	2.101518692398940e-11	
2.127450980392157e+02	5.356505461406869e-12	
2.137254901960784e+02	1.281200923131109e-12	
2.147058823529412e+02	2.875717441952474e-13	
2.156862745098039e+02	6.057021550986974e-14	
2.166666666666667e+02	1.196776011624934e-14	
2.176470588235294e+02	2.217781513991213e-15	
2.186274509803922e+02	3.855804564523169e-16	
2.196078431372549e+02	6.206146707654626e-17	
2.205882352941177e+02	5.329070518200752e-18	
2.215686274509804e+02	2.220446049250313e-16	
2.225490196078431e+02	8.881784197001253e-19	
2.235294117647059e+02	2.220446049250313e-16	
2.245098039215686e+02	0.000000000000000e+00	
2.254901960784314e+02	2.220446049250313e-16	
2.264705882352941e+02	2.220446049250313e-16	
2.274509803921569e+02	2.220446049250313e-16	
2.284313725490196e+02	2.220446049250313e-16	
2.294117647058823e+02	0.000000000000000e+00	
2.303921568627451e+02	2.220446049250313e-16	
2.313725490196078e+02	2.220446049250313e-16	
2.323529411764706e+02	2.220446049250313e-16	
2.333333333333333e+02	0.000000000000000e+00	
2.343137254901961e+02	2.220446049250313e-16	
2.352941176470588e+02	2.220446049250313e-16	
2.362745098039216e+02	2.220446049250313e-16	
2.372549019607843e+02	2.220446049250313e-16	
2.382352941176471e+02	2.220446049250313e-16	
2.392156862745098e+02	0.000000000000000e+00	
2.401960784313725e+02	2.220446049250313e-16	
2.411764705882353e+02	2.220446049250313e-16	
2.421568627450980e+02	2.220446049250313e-16	
2.431372549019608e+02	2.220446049250313e-16	
2.441176470588235e+02	4.440892098500626e-19	
2.450980392156863e+02	0.000000000000000e+00	
2.460784313725490e+02	1.776356839400251e-18	
2.470588235294118e+02	0.000000000000000e+00	
2.480392156862745e+02	2.220446049250313e-16	
2.490196078431373e+02	1.776356839400251e-18	
2.500000000000000e+02	2.220446049250313e-16	


==> fig_nmr_pert_256_full.dat <==
x	y	
0.000000000000000e+00	4.564093676329150e-09	
9.803921568627451e-01	1.058783120555518e-08	
1.960784313725490e+00	2.877002896228831e-08	
2.941176470588235e+00	7.574533137955086e-08	
3.921568627450980e+00	1.890405033280196e-07	
4.901960784313725e+00	4.467319368828271e-07	
5.882352941176470e+00	1.000844202641460e-06	
6.862745098039215e+00	2.129433767079192e-06	
7.843137254901960e+00	4.311673817322337e-06	
8.823529411764705e+00	8.328839884367057e-06	
9.803921568627450e+00	1.539326321745871e-05	
1.078431372549020e+01	2.730912037443467e-05	
1.176470588235294e+01	4.667427773755550e-05	
1.274509803921569e+01	7.713818947487816e-05	
1.372549019607843e+01	1.237279921031580e-04	
1.470588235294118e+01	1.932307888411966e-04	
1.568627450980392e+01	2.945670409677428e-04	
1.666666666666666e+01	4.390176012742603e-04	
1.764705882352941e+01	6.401093496915753e-04	
1.862745098039215e+01	9.129720724223880e-04	
1.960784313725490e+01	1.273091916041749e-03	
2.058823529411764e+01	1.734598450379943e-03	
2.156862745098039e+01	2.308461463078603e-03	
2.254901960784314e+01	3.001119945756107e-03	
2.352941176470588e+01	3.814007504062666e-03	
2.450980392156863e+01	4.744143939683667e-03	
2.549019607843137e+01	5.785524470040541e-03	
2.647058823529412e+01	6.930652543200649e-03	
2.745098039215686e+01	8.171441924463362e-03	
2.843137254901961e+01	9.498969139102314e-03	
2.941176470588235e+01	1.090211509182152e-02	
3.039215686274510e+01	1.236574702235961e-02	
3.137254901960784e+01	1.386944515798948e-02	
3.235294117647059e+01	1.538765078369957e-02	
3.333333333333333e+01	1.689150323041966e-02	
3.431372549019608e+01	1.835179578191590e-02	
3.529411764705882e+01	1.974183214012177e-02	
3.627450980392157e+01	2.103889516215554e-02	
3.725490196078431e+01	2.222368622134270e-02	
3.823529411764706e+01	2.327820609548552e-02	
3.921568627450980e+01	2.418355063092009e-02	
4.019607843137255e+01	2.491937391209707e-02	
4.117647058823529e+01	2.546605872350338e-02	
4.215686274509804e+01	2.580922519694480e-02	
4.313725490196078e+01	2.594484406699903e-02	
4.411764705882353e+01	2.588265820853767e-02	
4.509803921568627e+01	2.564617105605580e-02	
4.607843137254902e+01	2.526883149700510e-02	
4.705882352941176e+01	2.478752985418480e-02	
4.803921568627451e+01	2.423545216767830e-02	
4.901960784313725e+01	2.363643091823251e-02	
5.000000000000000e+01	2.300231198213118e-02	
5.098039215686274e+01	2.233387760857060e-02	
5.196078431372549e+01	2.162484764199674e-02	
5.294117647058823e+01	2.086763746112793e-02	
5.392156862745098e+01	2.005903953880214e-02	
5.490196078431372e+01	1.920398265284948e-02	
5.588235294117647e+01	1.831612142383460e-02	
5.686274509803921e+01	1.741512554466951e-02	
5.784313725490196e+01	1.652179122922169e-02	
5.882352941176470e+01	1.565293920515637e-02	
5.980392156862745e+01	1.481807157540405e-02	
6.078431372549019e+01	1.401890800149535e-02	
6.176470588235294e+01	1.325163007806118e-02	
6.274509803921568e+01	1.251057334949710e-02	
6.372549019607843e+01	1.179172028452424e-02	
6.470588235294117e+01	1.109475446911084e-02	
6.568627450980392e+01	1.042330205847403e-02	
6.666666666666666e+01	9.783791729917781e-03	
6.764705882352941e+01	9.183727263487465e-03	
6.862745098039215e+01	8.630039933574413e-03	
6.960784313725490e+01	8.127817941573409e-03	
7.058823529411764e+01	7.679418469654862e-03	
7.156862745098039e+01	7.283920499751025e-03	
7.254901960784314e+01	6.937000468827402e-03	
7.352941176470588e+01	6.631397865536816e-03	
7.450980392156862e+01	6.358028010179822e-03	
7.549019607843137e+01	6.107524405253827e-03	
7.647058823529412e+01	5.871744417811259e-03	
7.745098039215686e+01	5.644747249783357e-03	
7.843137254901960e+01	5.422996793660926e-03	
7.941176470588235e+01	5.204908289007438e-03	
8.039215686274510e+01	4.990120310786867e-03	
8.137254901960785e+01	4.778889358867487e-03	
8.235294117647058e+01	4.571802339783814e-03	
8.333333333333333e+01	4.369741824214589e-03	
8.431372549019608e+01	4.173886707525853e-03	
8.529411764705883e+01	3.985556531535349e-03	
8.627450980392156e+01	3.805861715459940e-03	
8.725490196078431e+01	3.635287996553352e-03	
8.823529411764706e+01	3.473417229834787e-03	
8.921568627450981e+01	3.318933661855972e-03	
9.019607843137254e+01	3.169930294091784e-03	
9.117647058823529e+01	3.024401857875213e-03	
9.215686274509804e+01	2.880758071306836e-03	
9.313725490196079e+01	2.738219951786566e-03	
9.411764705882352e+01	2.597025530254454e-03	
9.509803921568627e+01	2.458418396913319e-03	
9.607843137254902e+01	2.324414667897974e-03	
9.705882352941175e+01	2.197372906444946e-03	
9.803921568627450e+01	2.079452987570370e-03	
9.901960784313725e+01	1.972123170636962e-03	
1.000000000000000e+02	1.875901410591279e-03	
1.009803921568627e+02	1.790452201942764e-03	
1.019607843137255e+02	1.715016485651843e-03	
1.029411764705882e+02	1.648996223135987e-03	
1.039215686274510e+02	1.592424259576443e-03	
1.049019607843137e+02	1.546066983128911e-03	
1.058823529411765e+02	1.511027961772947e-03	
1.068627450980392e+02	1.487908753970524e-03	
1.078431372549020e+02	1.475785410237515e-03	
1.088235294117647e+02	1.471409206633768e-03	
1.098039215686274e+02	1.469061974973028e-03	
1.107843137254902e+02	1.461333123755518e-03	
1.117647058823529e+02	1.440749600037367e-03	
1.127450980392157e+02	1.401797870955286e-03	
1.137254901960784e+02	1.342619792601633e-03	
1.147058823529412e+02	1.265708415781345e-03	
1.156862745098039e+02	1.177300345062390e-03	
1.166666666666667e+02	1.085696127780621e-03	
1.176470588235294e+02	9.991670410778744e-04	
1.186274509803922e+02	9.242056298074549e-04	
1.196078431372549e+02	8.646193391118579e-04	
1.205882352941176e+02	8.215268790630687e-04	
1.215686274509804e+02	7.939529244186066e-04	
1.225490196078431e+02	7.796000359168804e-04	
1.235294117647059e+02	7.755001567104589e-04	
1.245098039215686e+02	7.784641764517016e-04	
1.254901960784314e+02	7.853943890166387e-04	
1.264705882352941e+02	7.935349188794518e-04	
1.274509803921569e+02	8.006606874549682e-04	
1.284313725490196e+02	8.051485199437560e-04	
1.294117647058824e+02	8.058976792903673e-04	
1.303921568627451e+02	8.021516164643192e-04	
1.313725490196078e+02	7.933420103142933e-04	
1.323529411764706e+02	7.790651515250926e-04	
1.333333333333333e+02	7.592082969545247e-04	
1.343137254901961e+02	7.341337374491635e-04	
1.352941176470588e+02	7.047814534718828e-04	
1.362745098039216e+02	6.726033182399054e-04	
1.372549019607843e+02	6.393556948266426e-04	
1.382352941176471e+02	6.068684712520715e-04	
1.392156862745098e+02	5.769079683899634e-04	
1.401960784313725e+02	5.511585449122543e-04	
1.411764705882353e+02	5.312342568359916e-04	
1.421568627450980e+02	5.185870688791286e-04	
1.431372549019608e+02	5.142411255903629e-04	
1.441176470588235e+02	5.184125822513885e-04	
1.450980392156863e+02	5.301824075728634e-04	
1.460784313725490e+02	5.474045904656436e-04	
1.470588235294118e+02	5.669484958247950e-04	
1.480392156862745e+02	5.852446505259872e-04	
1.490196078431373e+02	5.989942639065271e-04	
1.500000000000000e+02	6.058521655979870e-04	
1.509803921568628e+02	6.049019587324289e-04	
1.519607843137255e+02	5.967950974867630e-04	
1.529411764705882e+02	5.835076116311368e-04	
1.539215686274510e+02	5.677666394546009e-04	
1.549019607843137e+02	5.522936877800633e-04	
1.558823529411765e+02	5.390732520309963e-04	
1.568627450980392e+02	5.288574265745341e-04	
1.578431372549020e+02	5.210511507297992e-04	
1.588235294117647e+02	5.140057601380373e-04	
1.598039215686275e+02	5.056177145640998e-04	
1.607843137254902e+02	4.940299934490769e-04	
1.617647058823529e+02	4.782042051588657e-04	
1.627450980392157e+02	4.581879444273569e-04	
1.637254901960785e+02	4.350257022602051e-04	
1.647058823529412e+02	4.104006091383283e-04	
1.656862745098039e+02	3.861842940648321e-04	
1.666666666666667e+02	3.640712269978153e-04	
1.676470588235294e+02	3.453889182139003e-04	
1.686274509803922e+02	3.310603101230210e-04	
1.696078431372549e+02	3.216186548305071e-04	
1.705882352941177e+02	3.171792609962056e-04	
1.715686274509804e+02	3.173451607776370e-04	
1.725490196078431e+02	3.211106605930041e-04	
1.735294117647059e+02	3.268677488322993e-04	
1.745098039215686e+02	3.325879064880502e-04	
1.754901960784314e+02	3.361663245231918e-04	
1.764705882352941e+02	3.358295441592609e-04	
1.774509803921569e+02	3.304721168905021e-04	
1.784313725490196e+02	3.198218057376931e-04	
1.794117647058824e+02	3.044131595829280e-04	
1.803921568627451e+02	2.854270830590209e-04	
1.813725490196078e+02	2.644851466558813e-04	
1.823529411764706e+02	2.434594327495414e-04	
1.833333333333333e+02	2.242980242708679e-04	
1.843137254901961e+02	2.088205456832059e-04	
1.852941176470588e+02	1.984454197930322e-04	
1.862745098039216e+02	1.938729516314295e-04	
1.872549019607843e+02	1.948280300337588e-04	
1.882352941176471e+02	2.000057959031194e-04	
1.892156862745098e+02	2.073215524499110e-04	
1.901960784313725e+02	2.144463545217438e-04	
1.911764705882353e+02	2.194664492226210e-04	
1.921568627450980e+02	2.214171316021922e-04	
1.931372549019608e+02	2.204686425049331e-04	
1.941176470588235e+02	2.176839719639747e-04	
1.950980392156863e+02	2.144607023030547e-04	
1.960784313725490e+02	2.119127306535096e-04	
1.970588235294118e+02	2.104658812025617e-04	
1.980392156862745e+02	2.098241871753492e-04	
1.990196078431373e+02	2.092753309155526e-04	
2.000000000000000e+02	2.081457364761468e-04	
2.009803921568628e+02	2.061672634283553e-04	
2.019607843137255e+02	2.035912500107173e-04	
2.029411764705882e+02	2.010272729271128e-04	
2.039215686274510e+02	1.991116998710814e-04	
2.049019607843137e+02	1.981674393229183e-04	
2.058823529411765e+02	1.979946476967900e-04	
2.068627450980392e+02	1.978647312833894e-04	
2.078431372549020e+02	1.967148823672486e-04	
2.088235294117647e+02	1.934790209162083e-04	
2.098039215686275e+02	1.874503859450352e-04	
2.107843137254902e+02	1.785578789318647e-04	
2.117647058823529e+02	1.674622718221812e-04	
2.127450980392157e+02	1.554389531418181e-04	
2.137254901960784e+02	1.440883005588827e-04	
2.147058823529412e+02	1.349670482885554e-04	
2.156862745098039e+02	1.292409923861651e-04	
2.166666666666667e+02	1.274294253027204e-04	
2.176470588235294e+02	1.292759592325146e-04	
2.186274509803922e+02	1.337632561891551e-04	
2.196078431372549e+02	1.392860899119681e-04	
2.205882352941177e+02	1.439817511954127e-04	
2.215686274509804e+02	1.461709604154748e-04	
2.225490196078431e+02	1.448008344476417e-04	
2.235294117647059e+02	1.397463566494426e-04	
2.245098039215686e+02	1.318556747136119e-04	
2.254901960784314e+02	1.227168813851289e-04	
2.264705882352941e+02	1.142351298102187e-04	
2.274509803921569e+02	1.081774835312421e-04	
2.284313725490196e+02	1.058312801943395e-04	
2.294117647058823e+02	1.078418476855960e-04	
2.303921568627451e+02	1.142004901490544e-04	
2.313725490196078e+02	1.243029406381320e-04	
2.323529411764706e+02	1.370176546204906e-04	
2.333333333333333e+02	1.507680622424763e-04	
2.343137254901961e+02	1.636865821293947e-04	
2.352941176470588e+02	1.738924188918007e-04	
2.362745098039216e+02	1.798752995146553e-04	
2.372549019607843e+02	1.808777432667092e-04	
2.382352941176471e+02	1.771228471559501e-04	
2.392156862745098e+02	1.697715975450578e-04	
2.401960784313725e+02	1.605999359689265e-04	
2.411764705882353e+02	1.515044124333160e-04	
2.421568627450980e+02	1.440133290533723e-04	
2.431372549019608e+02	1.389669186658891e-04	
2.441176470588235e+02	1.364500029353257e-04	
2.450980392156863e+02	1.359581731636013e-04	
2.460784313725490e+02	1.366992599260235e-04	
2.470588235294118e+02	1.379014849991180e-04	
2.480392156862745e+02	1.390205195869441e-04	
2.490196078431373e+02	1.397951853652302e-04	
2.500000000000000e+02	1.401717321431333e-04	


==> fig_nmr_pert_256_hsvd_fast.dat <==
x	y	
0.000000000000000e+00	4.910064119734159e-10	
9.803921568627451e-01	1.316714337562530e-09	
1.960784313725490e+00	4.088219374587254e-09	
2.941176470588235e+00	1.219915972683339e-08	
3.921568627450980e+00	3.441744186361006e-08	
4.901960784313725e+00	9.175280983875211e-08	
5.882352941176470e+00	2.312988489601153e-07	
6.862745098039215e+00	5.518880707189311e-07	
7.843137254901960e+00	1.247727888740613e-06	
8.823529411764705e+00	2.676164084265409e-06	
9.803921568627450e+00	5.453040963097289e-06	
1.078431372549020e+01	1.057298047788713e-05	
1.176470588235294e+01	1.954307923668519e-05	
1.274509803921569e+01	3.451020736769728e-05	
1.372549019607843e+01	5.835922390420190e-05	
1.470588235294118e+01	9.476592684738883e-05	
1.568627450980392e+01	1.482033421911070e-04	
1.666666666666666e+01	2.239146358414708e-04	
1.764705882352941e+01	3.278679007322845e-04	
1.862745098039215e+01	4.666898145273066e-04	
1.960784313725490e+01	6.475447012391729e-04	
2.058823529411764e+01	8.779080259192665e-04	
2.156862745098039e+01	1.165206372714536e-03	
2.254901960784314e+01	1.516363174317501e-03	
2.352941176470588e+01	1.937362790351964e-03	
2.450980392156863e+01	2.432959064278287e-03	
2.549019607843137e+01	3.006564116431839e-03	
2.647058823529412e+01	3.660191166087195e-03	
2.745098039215686e+01	4.394208039224568e-03	
2.843137254901961e+01	5.206716794795812e-03	
2.941176470588235e+01	6.092641352391960e-03	
3.039215686274510e+01	7.042942853939999e-03	
3.137254901960784e+01	8.044544173490868e-03	
3.235294117647059e+01	9.081342726019206e-03	
3.333333333333333e+01	1.013616305946804e-02	
3.431372549019608e+01	1.119293258794958e-02	
3.529411764705882e+01	1.223811993860860e-02	
3.627450980392157e+01	1.326075643359226e-02	
3.725490196078431e+01	1.425105942088580e-02	
3.823529411764706e+01	1.519843045469916e-02	
3.921568627450980e+01	1.609000521686360e-02	
4.019607843137255e+01	1.691075432217261e-02	
4.117647058823529e+01	1.764543199436051e-02	
4.215686274509804e+01	1.828175726234897e-02	
4.313725490196078e+01	1.881351721864436e-02	
4.411764705882353e+01	1.924215157117419e-02	
4.509803921568627e+01	1.957591296252428e-02	
4.607843137254902e+01	1.982668797435069e-02	
4.705882352941176e+01	2.000557167548739e-02	
4.803921568627451e+01	2.011885383717979e-02	
4.901960784313725e+01	2.016593918773529e-02	
5.000000000000000e+01	2.013995371143093e-02	
5.098039215686274e+01	2.003073296102661e-02	
5.196078431372549e+01	1.982900208447514e-02	
5.294117647058823e+01	1.953019281497713e-02	
5.392156862745098e+01	1.913660857248729e-02	
5.490196078431372e+01	1.865739058641021e-02	
5.588235294117647e+01	1.810662457167125e-02	
5.686274509803921e+01	1.750059202726748e-02	
5.784313725490196e+01	1.685535178679089e-02	
5.882352941176470e+01	1.618548460152701e-02	
5.980392156862745e+01	1.550413337253770e-02	
6.078431372549019e+01	1.482377573959788e-02	
6.176470588235294e+01	1.415682278323378e-02	
6.274509803921568e+01	1.351530883233208e-02	
6.372549019607843e+01	1.290950761663388e-02	
6.470588235294117e+01	1.234595977972110e-02	
6.568627450980392e+01	1.182579026771230e-02	
6.666666666666666e+01	1.134415726341403e-02	
6.764705882352941e+01	1.089125720067105e-02	
6.862745098039215e+01	1.045472270668286e-02	
6.960784313725490e+01	1.002273914029548e-02	
7.058823529411764e+01	9.586952833954785e-03	
7.156862745098039e+01	9.144320348428856e-03	
7.254901960784314e+01	8.697411441048615e-03	
7.352941176470588e+01	8.253200270571638e-03	
7.450980392156862e+01	7.820878542083449e-03	
7.549019607843137e+01	7.409515041559785e-03	
7.647058823529412e+01	7.026344591627411e-03	
7.745098039215686e+01	6.676105311883261e-03	
7.843137254901960e+01	6.361326120092132e-03	
7.941176470588235e+01	6.083061034735391e-03	
8.039215686274510e+01	5.841482331703504e-03	
8.137254901960785e+01	5.635995790231464e-03	
8.235294117647058e+01	5.464934034729264e-03	
8.333333333333333e+01	5.325154547767520e-03	
8.431372549019608e+01	5.211874606726613e-03	
8.529411764705883e+01	5.118882398341825e-03	
8.627450980392156e+01	5.039062640620788e-03	
8.725490196078431e+01	4.965106223978498e-03	
8.823529411764706e+01	4.890317720486110e-03	
8.921568627450981e+01	4.809463115844415e-03	
9.019607843137254e+01	4.719523558619366e-03	
9.117647058823529e+01	4.620094186017222e-03	
9.215686274509804e+01	4.513147937352789e-03	
9.313725490196079e+01	4.402082096043605e-03	
9.411764705882352e+01	4.290317128157470e-03	
9.509803921568627e+01	4.180006542034107e-03	
9.607843137254902e+01	4.071426621735610e-03	
9.705882352941175e+01	3.963297365610384e-03	
9.803921568627450e+01	3.853808959373841e-03	
9.901960784313725e+01	3.741771132507191e-03	
1.000000000000000e+02	3.627275900479152e-03	
1.009803921568627e+02	3.511577239487865e-03	
1.019607843137255e+02	3.396352697123622e-03	
1.029411764705882e+02	3.282850217063782e-03	
1.039215686274510e+02	3.171450785787380e-03	
1.049019607843137e+02	3.061897889749110e-03	
1.058823529411765e+02	2.954042178815675e-03	
1.068627450980392e+02	2.848665455910672e-03	
1.078431372549020e+02	2.747928139651589e-03	
1.088235294117647e+02	2.655200287982183e-03	
1.098039215686274e+02	2.574330621868879e-03	
1.107843137254902e+02	2.508619487234565e-03	
1.117647058823529e+02	2.459826757245679e-03	
1.127450980392157e+02	2.427501716807057e-03	
1.137254901960784e+02	2.408831583878789e-03	
1.147058823529412e+02	2.399088881747237e-03	
1.156862745098039e+02	2.392601042686654e-03	
1.166666666666667e+02	2.383982149185853e-03	
1.176470588235294e+02	2.369235431423468e-03	
1.186274509803922e+02	2.346356492679758e-03	
1.196078431372549e+02	2.315271360453000e-03	
1.205882352941176e+02	2.277238665872534e-03	
1.215686274509804e+02	2.234064828230669e-03	
1.225490196078431e+02	2.187497794643031e-03	
1.235294117647059e+02	2.138981541575460e-03	
1.245098039215686e+02	2.089699729326214e-03	
1.254901960784314e+02	2.040677867229613e-03	
1.264705882352941e+02	1.992741338865543e-03	
1.274509803921569e+02	1.946306889862138e-03	
1.284313725490196e+02	1.901183783157181e-03	
1.294117647058824e+02	1.856630656104636e-03	
1.303921568627451e+02	1.811788086139626e-03	
1.313725490196078e+02	1.766347215505487e-03	
1.323529411764706e+02	1.721086621796984e-03	
1.333333333333333e+02	1.677884103118978e-03	
1.343137254901961e+02	1.639047688403522e-03	
1.352941176470588e+02	1.606201174723593e-03	
1.362745098039216e+02	1.579273936386923e-03	
1.372549019607843e+02	1.556173561690196e-03	
1.382352941176471e+02	1.533415531460735e-03	
1.392156862745098e+02	1.507501112177929e-03	
1.401960784313725e+02	1.476437879462806e-03	
1.411764705882353e+02	1.440702174595499e-03	
1.421568627450980e+02	1.403193802589137e-03	
1.431372549019608e+02	1.368192449259769e-03	
1.441176470588235e+02	1.339761696492225e-03	
1.450980392156863e+02	1.320260796295392e-03	
1.460784313725490e+02	1.309539182919570e-03	
1.470588235294118e+02	1.305069479248999e-03	
1.480392156862745e+02	1.302883322570694e-03	
1.490196078431373e+02	1.298884587149615e-03	
1.500000000000000e+02	1.290032366288401e-03	
1.509803921568628e+02	1.275011754049203e-03	
1.519607843137255e+02	1.254257884638119e-03	
1.529411764705882e+02	1.229450627681666e-03	
1.539215686274510e+02	1.202759859734108e-03	
1.549019607843137e+02	1.176151384395752e-03	
1.558823529411765e+02	1.150971214991809e-03	
1.568627450980392e+02	1.127863269185264e-03	
1.578431372549020e+02	1.106919679540493e-03	
1.588235294117647e+02	1.087887025406228e-03	
1.598039215686275e+02	1.070288040899251e-03	
1.607843137254902e+02	1.053434927325713e-03	
1.617647058823529e+02	1.036426139015477e-03	
1.627450980392157e+02	1.018253765627908e-03	
1.637254901960785e+02	9.980785812249199e-04	
1.647058823529412e+02	9.756008779592313e-04	
1.656862745098039e+02	9.513530732435948e-04	
1.666666666666667e+02	9.267342219369699e-04	
1.676470588235294e+02	9.037084490665807e-04	
1.686274509803922e+02	8.842469788508851e-04	
1.696078431372549e+02	8.697208049653304e-04	
1.705882352941177e+02	8.604756587405095e-04	
1.715686274509804e+02	8.557274476313146e-04	
1.725490196078431e+02	8.537611415174280e-04	
1.735294117647059e+02	8.522964141139972e-04	
1.745098039215686e+02	8.488716964775783e-04	
1.754901960784314e+02	8.411861866794648e-04	
1.764705882352941e+02	8.274396736613272e-04	
1.774509803921569e+02	8.067257405809802e-04	
1.784313725490196e+02	7.794414881293070e-04	
1.794117647058824e+02	7.475523242105337e-04	
1.803921568627451e+02	7.145104032690363e-04	
1.813725490196078e+02	6.847307790683952e-04	
1.823529411764706e+02	6.627309962242820e-04	
1.833333333333333e+02	6.522113991363303e-04	
1.843137254901961e+02	6.553833415727896e-04	
1.852941176470588e+02	6.727217911879254e-04	
1.862745098039216e+02	7.031100563670853e-04	
1.872549019607843e+02	7.441827329139288e-04	
1.882352941176471e+02	7.926468517697318e-04	
1.892156862745098e+02	8.444732100824197e-04	
1.901960784313725e+02	8.950214143672210e-04	
1.911764705882353e+02	9.392812558333304e-04	
1.921568627450980e+02	9.723968197627467e-04	
1.931372549019608e+02	9.904821755007509e-04	
1.941176470588235e+02	9.915196059303412e-04	
1.950980392156863e+02	9.759839851954882e-04	
1.960784313725490e+02	9.468676456938665e-04	
1.970588235294118e+02	9.090011865027448e-04	
1.980392156862745e+02	8.678724373406914e-04	
1.990196078431373e+02	8.283705396027186e-04	
2.000000000000000e+02	7.938974371174052e-04	
2.009803921568628e+02	7.660906660129471e-04	
2.019607843137255e+02	7.451094075748852e-04	
2.029411764705882e+02	7.302138496240839e-04	
2.039215686274510e+02	7.203197685159765e-04	
2.049019607843137e+02	7.143271071390211e-04	
2.058823529411765e+02	7.112061509487142e-04	
2.068627450980392e+02	7.099635270264315e-04	
2.078431372549020e+02	7.096367692071337e-04	
2.088235294117647e+02	7.093890406851146e-04	
2.098039215686275e+02	7.086614498633109e-04	
2.107843137254902e+02	7.072708815163429e-04	
2.117647058823529e+02	7.053636366265566e-04	
2.127450980392157e+02	7.032316289680086e-04	
2.137254901960784e+02	7.010957368996848e-04	
2.147058823529412e+02	6.989839534683519e-04	
2.156862745098039e+02	6.967598627889083e-04	
2.166666666666667e+02	6.942444500670588e-04	
2.176470588235294e+02	6.913094254273842e-04	
2.186274509803922e+02	6.878530728145324e-04	
2.196078431372549e+02	6.836713993130952e-04	
2.205882352941177e+02	6.783265035458603e-04	
2.215686274509804e+02	6.711249011795422e-04	
2.225490196078431e+02	6.612515292786041e-04	
2.235294117647059e+02	6.480174585438889e-04	
2.245098039215686e+02	6.311304693116413e-04	
2.254901960784314e+02	6.109034530436310e-04	
2.264705882352941e+02	5.883490533022293e-04	
2.274509803921569e+02	5.651374824544062e-04	
2.284313725490196e+02	5.434116457791729e-04	
2.294117647058823e+02	5.254760247831678e-04	
2.303921568627451e+02	5.134138360089682e-04	
2.313725490196078e+02	5.087252517169052e-04	
2.323529411764706e+02	5.120860302341199e-04	
2.333333333333333e+02	5.232826839210007e-04	
2.343137254901961e+02	5.413048453904218e-04	
2.352941176470588e+02	5.645135867160409e-04	
2.362745098039216e+02	5.907980510100434e-04	
2.372549019607843e+02	6.176872365012534e-04	
2.382352941176471e+02	6.424599339260418e-04	
2.392156862745098e+02	6.623350062244659e-04	
2.401960784313725e+02	6.747909396159406e-04	
2.411764705882353e+02	6.779749643787954e-04	
2.421568627450980e+02	6.710791189044762e-04	
2.431372549019608e+02	6.545445873077335e-04	
2.441176470588235e+02	6.300208371908180e-04	
2.450980392156863e+02	6.001084513571681e-04	
2.460784313725490e+02	5.679863032818017e-04	
2.470588235294118e+02	5.370260650593744e-04	
2.480392156862745e+02	5.104466936361298e-04	
2.490196078431373e+02	4.910105105356157e-04	
2.500000000000000e+02	4.807513247071342e-04	


==> fig_nmr_pert_256_projected.dat <==
x	y	
0.000000000000000e+00	4.546472951894032e-09	
9.803921568627451e-01	1.053539376094648e-08	
1.960784313725490e+00	2.859341925987025e-08	
2.941176470588235e+00	7.518292785935188e-08	
3.921568627450980e+00	1.873687279263514e-07	
4.901960784313725e+00	4.420966954121752e-07	
5.882352941176470e+00	9.888596229061796e-07	
6.862745098039215e+00	2.100552354532325e-06	
7.843137254901960e+00	4.246853416009611e-06	
8.823529411764705e+00	8.193511462698311e-06	
9.803921568627450e+00	1.513088758734127e-05	
1.078431372549020e+01	2.683781603799140e-05	
1.176470588235294e+01	4.589245483332260e-05	
1.274509803921569e+01	7.594598069941938e-05	
1.372549019607843e+01	1.220676972037689e-04	
1.470588235294118e+01	1.911392738416033e-04	
1.568627450980392e+01	2.922171449028344e-04	
1.666666666666666e+01	4.367111358852753e-04	
1.764705882352941e+01	6.381838569408595e-04	
1.862745098039215e+01	9.116096814094341e-04	
1.960784313725490e+01	1.272073492161332e-03	
2.058823529411764e+01	1.733111505114218e-03	
2.156862745098039e+01	2.305106815809347e-03	
2.254901960784314e+01	2.994225520852385e-03	
2.352941176470588e+01	3.802228698079549e-03	
2.450980392156863e+01	4.727144698275509e-03	
2.549019607843137e+01	5.764387958499625e-03	
2.647058823529412e+01	6.907683130769844e-03	
2.745098039215686e+01	8.149254774232019e-03	
2.843137254901961e+01	9.479157467408241e-03	
2.941176470588235e+01	1.088414109088709e-02	
3.039215686274510e+01	1.234677768541169e-02	
3.137254901960784e+01	1.384551412765775e-02	
3.235294117647059e+01	1.535586952782423e-02	
3.333333333333333e+01	1.685239307133019e-02	
3.431372549019608e+01	1.831055245288261e-02	
3.529411764705882e+01	1.970767766727620e-02	
3.627450980392157e+01	2.102249743397122e-02	
3.725490196078431e+01	2.223352416970413e-02	
3.823529411764706e+01	2.331725914741238e-02	
3.921568627450980e+01	2.424754646670833e-02	
4.019607843137255e+01	2.499715173043817e-02	
4.117647058823529e+01	2.554178055941058e-02	
4.215686274509804e+01	2.586559730058133e-02	
4.313725490196078e+01	2.596637968429630e-02	
4.411764705882353e+01	2.585823593026198e-02	
4.509803921568627e+01	2.557049382378978e-02	
4.607843137254902e+01	2.514269426323782e-02	
4.705882352941176e+01	2.461701985740533e-02	
4.803921568627451e+01	2.403037665849006e-02	
4.901960784313725e+01	2.340840542805926e-02	
5.000000000000000e+01	2.276299015684519e-02	
5.098039215686274e+01	2.209369697758495e-02	
5.196078431372549e+01	2.139242464541312e-02	
5.294117647058823e+01	2.064969036203183e-02	
5.392156862745098e+01	1.986058843120024e-02	
5.490196078431372e+01	1.902862228976561e-02	
5.588235294117647e+01	1.816631298788468e-02	
5.686274509803921e+01	1.729257703473169e-02	
5.784313725490196e+01	1.642800405770221e-02	
5.882352941176470e+01	1.558989618217044e-02	
5.980392156862745e+01	1.478890185522154e-02	
6.078431372549019e+01	1.402826589473576e-02	
6.176470588235294e+01	1.330551034762311e-02	
6.274509803921568e+01	1.261536675927219e-02	
6.372549019607843e+01	1.195248421222374e-02	
6.470588235294117e+01	1.131291104538206e-02	
6.568627450980392e+01	1.069422602165555e-02	
6.666666666666666e+01	1.009492904284765e-02	
6.764705882352941e+01	9.513914123759758e-03	
6.862745098039215e+01	8.950533643228937e-03	
6.960784313725490e+01	8.405227263171824e-03	
7.058823529411764e+01	7.880293883028340e-03	
7.156862745098039e+01	7.380315500444279e-03	
7.254901960784314e+01	6.911939985796963e-03	
7.352941176470588e+01	6.483004984301726e-03	
7.450980392156862e+01	6.101179839910406e-03	
7.549019607843137e+01	5.772381915068673e-03	
7.647058823529412e+01	5.499246071771214e-03	
7.745098039215686e+01	5.279948025193209e-03	
7.843137254901960e+01	5.107693645659129e-03	
7.941176470588235e+01	4.971124997765188e-03	
8.039215686274510e+01	4.855716370885876e-03	
8.137254901960785e+01	4.745970758158916e-03	
8.235294117647058e+01	4.627975963375361e-03	
8.333333333333333e+01	4.491740204089762e-03	
8.431372549019608e+01	4.332746428446076e-03	
8.529411764705883e+01	4.152328787956387e-03	
8.627450980392156e+01	3.956743352999137e-03	
8.725490196078431e+01	3.755135201609218e-03	
8.823529411764706e+01	3.556934387240831e-03	
8.921568627450981e+01	3.369438829287107e-03	
9.019607843137254e+01	3.196334523435860e-03	
9.117647058823529e+01	3.037594271187117e-03	
9.215686274509804e+01	2.890663026236489e-03	
9.313725490196079e+01	2.752307810441605e-03	
9.411764705882352e+01	2.620250909437335e-03	
9.509803921568627e+01	2.493868557041002e-03	
9.607843137254902e+01	2.373757629243221e-03	
9.705882352941175e+01	2.260587389568657e-03	
9.803921568627450e+01	2.154036036239818e-03	
9.901960784313725e+01	2.052547297952638e-03	
1.000000000000000e+02	1.954150765721248e-03	
1.009803921568627e+02	1.857932624234324e-03	
1.019607843137255e+02	1.765293326987061e-03	
1.029411764705882e+02	1.680159131101545e-03	
1.039215686274510e+02	1.607830521875442e-03	
1.049019607843137e+02	1.552873003310334e-03	
1.058823529411765e+02	1.516980647259946e-03	
1.068627450980392e+02	1.497782420416134e-03	
1.078431372549020e+02	1.489110472457968e-03	
1.088235294117647e+02	1.482574297998011e-03	
1.098039215686274e+02	1.469749850907689e-03	
1.107843137254902e+02	1.444146858905757e-03	
1.117647058823529e+02	1.402368687407796e-03	
1.127450980392157e+02	1.344324593761508e-03	
1.137254901960784e+02	1.272728810013766e-03	
1.147058823529412e+02	1.192258390728023e-03	
1.156862745098039e+02	1.108651339392091e-03	
1.166666666666667e+02	1.027848987777290e-03	
1.176470588235294e+02	9.551763942934341e-04	
1.186274509803922e+02	8.945752503800994e-04	
1.196078431372549e+02	8.480035051811425e-04	
1.205882352941176e+02	8.151851078288235e-04	
1.215686274509804e+02	7.938521601593624e-04	
1.225490196078431e+02	7.804734940320239e-04	
1.235294117647059e+02	7.712840379369457e-04	
1.245098039215686e+02	7.633115302893068e-04	
1.254901960784314e+02	7.550952902554308e-04	
1.264705882352941e+02	7.468983551004724e-04	
1.274509803921569e+02	7.403770959084613e-04	
1.284313725490196e+02	7.378298293386387e-04	
1.294117647058824e+02	7.412540961013996e-04	
1.303921568627451e+02	7.514819197628814e-04	
1.313725490196078e+02	7.676325163823635e-04	
1.323529411764706e+02	7.870339365491745e-04	
1.333333333333333e+02	8.056417744443558e-04	
1.343137254901961e+02	8.188566176208840e-04	
1.352941176470588e+02	8.225449219482920e-04	
1.362745098039216e+02	8.140212333901910e-04	
1.372549019607843e+02	7.927571721495918e-04	
1.382352941176471e+02	7.606378628166732e-04	
1.392156862745098e+02	7.216813377421842e-04	
1.401960784313725e+02	6.812606527936049e-04	
1.411764705882353e+02	6.450000617359843e-04	
1.421568627450980e+02	6.176162717871273e-04	
1.431372549019608e+02	6.019992620279208e-04	
1.441176470588235e+02	5.987527451163051e-04	
1.450980392156863e+02	6.062651542125492e-04	
1.460784313725490e+02	6.212209187063949e-04	
1.470588235294118e+02	6.393578567287861e-04	
1.480392156862745e+02	6.562646472002213e-04	
1.490196078431373e+02	6.680746961251915e-04	
1.500000000000000e+02	6.719950262512579e-04	
1.509803921568628e+02	6.666591049041630e-04	
1.519607843137255e+02	6.522943022514603e-04	
1.529411764705882e+02	6.306726315162341e-04	
1.539215686274510e+02	6.048099336829152e-04	
1.549019607843137e+02	5.784196201638841e-04	
1.558823529411765e+02	5.552015691844584e-04	
1.568627450980392e+02	5.381143277265160e-04	
1.578431372549020e+02	5.287982563232134e-04	
1.588235294117647e+02	5.272759815530891e-04	
1.598039215686275e+02	5.319779495914742e-04	
1.607843137254902e+02	5.400651450123335e-04	
1.617647058823529e+02	5.479743995937261e-04	
1.627450980392157e+02	5.520907389368316e-04	
1.637254901960785e+02	5.494353258773081e-04	
1.647058823529412e+02	5.382375038708437e-04	
1.656862745098039e+02	5.182533622920254e-04	
1.666666666666667e+02	4.907325770969374e-04	
1.676470588235294e+02	4.580313813161041e-04	
1.686274509803922e+02	4.229916996608629e-04	
1.696078431372549e+02	3.882937689967463e-04	
1.705882352941177e+02	3.559897437068115e-04	
1.715686274509804e+02	3.273323967436212e-04	
1.725490196078431e+02	3.028731081162954e-04	
1.735294117647059e+02	2.826909121365535e-04	
1.745098039215686e+02	2.665876438549604e-04	
1.754901960784314e+02	2.541523349630905e-04	
1.764705882352941e+02	2.447158666658664e-04	
1.774509803921569e+02	2.373107131135019e-04	
1.784313725490196e+02	2.307609533602770e-04	
1.794117647058824e+02	2.239459591033443e-04	
1.803921568627451e+02	2.161565792487330e-04	
1.813725490196078e+02	2.073734989803775e-04	
1.823529411764706e+02	1.983028422920392e-04	
1.833333333333333e+02	1.901076800815214e-04	
1.843137254901961e+02	1.839227391026612e-04	
1.852941176470588e+02	1.803552352228142e-04	
1.862745098039216e+02	1.791972447528068e-04	
1.872549019607843e+02	1.794909922895375e-04	
1.882352941176471e+02	1.799347345729473e-04	
1.892156862745098e+02	1.794622406313397e-04	
1.901960784313725e+02	1.777435254129625e-04	
1.911764705882353e+02	1.753797050104100e-04	
1.921568627450980e+02	1.736929967951733e-04	
1.931372549019608e+02	1.741887411597807e-04	
1.941176470588235e+02	1.779111144262231e-04	
1.950980392156863e+02	1.849623777053280e-04	
1.960784313725490e+02	1.943856491572427e-04	
1.970588235294118e+02	2.044557074219489e-04	
1.980392156862745e+02	2.132517626291288e-04	
1.990196078431373e+02	2.192760057338114e-04	
2.000000000000000e+02	2.218774906190211e-04	
2.009803921568628e+02	2.213373022663054e-04	
2.019607843137255e+02	2.186170286355278e-04	
2.029411764705882e+02	2.148998934339863e-04	
2.039215686274510e+02	2.111125493273871e-04	
2.049019607843137e+02	2.075956096111078e-04	
2.058823529411765e+02	2.040183539975793e-04	
2.068627450980392e+02	1.995457158343319e-04	
2.078431372549020e+02	1.931911936686142e-04	
2.088235294117647e+02	1.842388988283581e-04	
2.098039215686275e+02	1.725960181119266e-04	
2.107843137254902e+02	1.589510459685961e-04	
2.117647058823529e+02	1.446700335707458e-04	
2.127450980392157e+02	1.314542765831606e-04	
2.137254901960784e+02	1.208757715030755e-04	
2.147058823529412e+02	1.139565184960993e-04	
2.156862745098039e+02	1.109350836972096e-04	
2.166666666666667e+02	1.112782198451141e-04	
2.176470588235294e+02	1.138927854597274e-04	
2.186274509803922e+02	1.174279029521467e-04	
2.196078431372549e+02	1.205573601524014e-04	
2.205882352941177e+02	1.221842074701378e-04	
2.215686274509804e+02	1.215712600926269e-04	
2.225490196078431e+02	1.184321562175246e-04	
2.235294117647059e+02	1.130039761875583e-04	
2.245098039215686e+02	1.060825744535183e-04	
2.254901960784314e+02	9.897103044438627e-05	
2.264705882352941e+02	9.329822534274524e-05	
2.274509803921569e+02	9.071164986558954e-05	
2.284313725490196e+02	9.251192363376903e-05	
2.294117647058823e+02	9.933879364714215e-05	
2.303921568627451e+02	1.110116877487080e-04	
2.313725490196078e+02	1.265716355401123e-04	
2.323529411764706e+02	1.444939280286680e-04	
2.333333333333333e+02	1.629830879597751e-04	
2.343137254901961e+02	1.802518209680570e-04	
2.352941176470588e+02	1.947223141952525e-04	
2.362745098039216e+02	2.051434333243005e-04	
2.372549019607843e+02	2.106563690125887e-04	
2.382352941176471e+02	2.108454633886823e-04	
2.392156862745098e+02	2.057864985445592e-04	
2.401960784313725e+02	1.960736063973047e-04	
2.411764705882353e+02	1.827891131823050e-04	
2.421568627450980e+02	1.673870934177528e-04	
2.431372549019608e+02	1.514878870413279e-04	
2.441176470588235e+02	1.366164639057641e-04	
2.450980392156863e+02	1.239477491761543e-04	
2.460784313725490e+02	1.141321103521222e-04	
2.470588235294118e+02	1.072555664908044e-04	
2.480392156862745e+02	1.029465602248818e-04	
2.490196078431373e+02	1.005924879324187e-04	
2.500000000000000e+02	9.959614046088739e-05	


==> fig_nmr_pert_4096_full.dat <==
x	y	
0.000000000000000e+00	1.715913882094355e-10	
9.803921568627451e-01	5.326739991318164e-10	
1.960784313725490e+00	1.885369812715254e-09	
2.941176470588235e+00	6.367073854818273e-09	
3.921568627450980e+00	2.027334235288336e-08	
4.901960784313725e+00	6.084782470061612e-08	
5.882352941176470e+00	1.722400647903299e-07	
6.862745098039215e+00	4.601360961267176e-07	
7.843137254901960e+00	1.161025327140130e-06	
8.823529411764705e+00	2.769445458930875e-06	
9.803921568627450e+00	6.251604198749927e-06	
1.078431372549020e+01	1.337077313119472e-05	
1.176470588235294e+01	2.713200475009714e-05	
1.274509803921569e+01	5.231720477235058e-05	
1.372549019607843e+01	9.603106566611919e-05	
1.470588235294118e+01	1.681306355838750e-04	
1.568627450980392e+01	2.813922514826017e-04	
1.666666666666666e+01	4.513022049815625e-04	
1.764705882352941e+01	6.954453513569114e-04	
1.862745098039215e+01	1.032582763871183e-03	
1.960784313725490e+01	1.481606845135323e-03	
2.058823529411764e+01	2.060594068452811e-03	
2.156862745098039e+01	2.786126678256707e-03	
2.254901960784314e+01	3.672950221043177e-03	
2.352941176470588e+01	4.733917993559007e-03	
2.450980392156863e+01	5.980074328100720e-03	
2.549019607843137e+01	7.420641028387376e-03	
2.647058823529412e+01	9.062582685951755e-03	
2.745098039215686e+01	1.090936795809247e-02	
2.843137254901961e+01	1.295861206773624e-02	
2.941176470588235e+01	1.519859149795895e-02	
3.039215686274510e+01	1.760417721681996e-02	
3.137254901960784e+01	2.013336244990367e-02	
3.235294117647059e+01	2.272593164506641e-02	
3.333333333333333e+01	2.530560643305706e-02	
3.431372549019608e+01	2.778612052429873e-02	
3.529411764705882e+01	3.008038014283212e-02	
3.627450980392157e+01	3.211069434466719e-02	
3.725490196078431e+01	3.381755567584609e-02	
3.823529411764706e+01	3.516487232191291e-02	
3.921568627450980e+01	3.614071302426822e-02	
4.019607843137255e+01	3.675399884099648e-02	
4.117647058823529e+01	3.702858929657887e-02	
4.215686274509804e+01	3.699654946786777e-02	
4.313725490196078e+01	3.669210501249871e-02	
4.411764705882353e+01	3.614719739256687e-02	
4.509803921568627e+01	3.538895864378044e-02	
4.607843137254902e+01	3.443900559561541e-02	
4.705882352941176e+01	3.331422725941536e-02	
4.803921568627451e+01	3.202865136250408e-02	
4.901960784313725e+01	3.059595362736318e-02	
5.000000000000000e+01	2.903214283381254e-02	
5.098039215686274e+01	2.735787476578113e-02	
5.196078431372549e+01	2.559976679531831e-02	
5.294117647058823e+01	2.379014332001553e-02	
5.392156862745098e+01	2.196496829906002e-02	
5.490196078431372e+01	2.016028259262239e-02	
5.588235294117647e+01	1.840803331789790e-02	
5.686274509803921e+01	1.673247337799125e-02	
5.784313725490196e+01	1.514817122529665e-02	
5.882352941176470e+01	1.366017384060742e-02	
5.980392156862745e+01	1.226622173777106e-02	
6.078431372549019e+01	1.096033757172428e-02	
6.176470588235294e+01	9.736741252808370e-03	
6.274509803921568e+01	8.592964088710938e-03	
6.372549019607843e+01	7.531279932091870e-03	
6.470588235294117e+01	6.558108591901657e-03	
6.568627450980392e+01	5.681724119736001e-03	
6.666666666666666e+01	4.909165766204874e-03	
6.764705882352941e+01	4.243461084373810e-03	
6.862745098039215e+01	3.682040570598474e-03	
6.960784313725490e+01	3.216681138997508e-03	
7.058823529411764e+01	2.834738203868732e-03	
7.156862745098039e+01	2.521072538702921e-03	
7.254901960784314e+01	2.260047717060818e-03	
7.352941176470588e+01	2.037179758179468e-03	
7.450980392156862e+01	1.840282464519767e-03	
7.549019607843137e+01	1.660126144933543e-03	
7.647058823529412e+01	1.490677581396543e-03	
7.745098039215686e+01	1.328967273706076e-03	
7.843137254901960e+01	1.174609654856340e-03	
7.941176470588235e+01	1.029024328560994e-03	
8.039215686274510e+01	8.944677521623205e-04	
8.137254901960785e+01	7.730523926086251e-04	
8.235294117647058e+01	6.659640209757392e-04	
8.333333333333333e+01	5.730579818437178e-04	
8.431372549019608e+01	4.929176275933607e-04	
8.529411764705883e+01	4.233202210547169e-04	
8.627450980392156e+01	3.619284399993248e-04	
8.725490196078431e+01	3.069600074461111e-04	
8.823529411764706e+01	2.576093491605640e-04	
8.921568627450981e+01	2.140924253163476e-04	
9.019607843137254e+01	1.773197439093437e-04	
9.117647058823529e+01	1.483253963285476e-04	
9.215686274509804e+01	1.276538553759288e-04	
9.313725490196079e+01	1.149123019231063e-04	
9.411764705882352e+01	1.086358835352616e-04	
9.509803921568627e+01	1.065065666713463e-04	
9.607843137254902e+01	1.058477661314549e-04	
9.705882352941175e+01	1.042275750320538e-04	
9.803921568627450e+01	9.997587534165642e-05	
9.901960784313725e+01	9.246401696030881e-05	
1.000000000000000e+02	8.208917575532337e-05	
1.009803921568627e+02	7.000725751562542e-05	
1.019607843137255e+02	5.772735578224198e-05	
1.029411764705882e+02	4.669745304314532e-05	
1.039215686274510e+02	3.798286549429264e-05	
1.049019607843137e+02	3.209056178701730e-05	
1.058823529411765e+02	2.894783438877546e-05	
1.068627450980392e+02	2.801346340846944e-05	
1.078431372549020e+02	2.848071619389914e-05	
1.088235294117647e+02	2.951769774906099e-05	
1.098039215686274e+02	3.048128687292306e-05	
1.107843137254902e+02	3.104392724339245e-05	
1.117647058823529e+02	3.119646102034635e-05	
1.127450980392157e+02	3.113376187078831e-05	
1.137254901960784e+02	3.107747729311039e-05	
1.147058823529412e+02	3.111807569520941e-05	
1.156862745098039e+02	3.114922639001661e-05	
1.166666666666667e+02	3.092257102197271e-05	
1.176470588235294e+02	3.019148692656781e-05	
1.186274509803922e+02	2.886862464024098e-05	
1.196078431372549e+02	2.711580210318720e-05	
1.205882352941176e+02	2.531816014945387e-05	
1.215686274509804e+02	2.394931997313954e-05	
1.225490196078431e+02	2.338377348653062e-05	
1.235294117647059e+02	2.373529230172977e-05	
1.245098039215686e+02	2.478838212164419e-05	
1.254901960784314e+02	2.605118599501516e-05	
1.264705882352941e+02	2.690974180661021e-05	
1.274509803921569e+02	2.682454077717914e-05	
1.284313725490196e+02	2.549605014971390e-05	
1.294117647058824e+02	2.294154451131747e-05	
1.303921568627451e+02	1.946383482876990e-05	
1.313725490196078e+02	1.553567496465913e-05	
1.323529411764706e+02	1.165226314514989e-05	
1.333333333333333e+02	8.207147694330618e-06	
1.343137254901961e+02	5.426612455575519e-06	
1.352941176470588e+02	3.367765168036385e-06	
1.362745098039216e+02	1.961506655397516e-06	
1.372549019607843e+02	1.072138278314760e-06	
1.382352941176471e+02	5.499373478090597e-07	
1.392156862745098e+02	2.647103144088891e-07	
1.401960784313725e+02	1.195695200421065e-07	
1.411764705882353e+02	5.068277124253840e-08	
1.421568627450980e+02	2.015995464949017e-08	
1.431372549019608e+02	7.525018886234135e-09	
1.441176470588235e+02	2.635810758988555e-09	
1.450980392156863e+02	8.663817843146404e-10	
1.460784313725490e+02	2.672346592902386e-10	
1.470588235294118e+02	7.735076323900358e-11	
1.480392156862745e+02	2.100993934384121e-11	
1.490196078431373e+02	5.355172527643504e-12	
1.500000000000000e+02	1.280885286725209e-12	
1.509803921568628e+02	2.874966931187828e-13	
1.519607843137255e+02	6.055356216450036e-14	
1.529411764705882e+02	1.197264509755769e-14	
1.539215686274510e+02	2.220057471191694e-15	
1.549019607843137e+02	3.894662370385049e-16	
1.558823529411765e+02	6.313005673774797e-17	
1.568627450980392e+02	9.700573677662305e-18	
1.578431372549020e+02	3.552713678800501e-18	
1.588235294117647e+02	3.885780586188048e-19	
1.598039215686275e+02	2.664535259100376e-18	
1.607843137254902e+02	2.220446049250313e-16	
1.617647058823529e+02	8.881784197001253e-19	
1.627450980392157e+02	1.221245327087672e-18	
1.637254901960785e+02	1.776356839400251e-18	
1.647058823529412e+02	1.110223024625157e-18	
1.656862745098039e+02	1.776356839400251e-18	
1.666666666666667e+02	1.776356839400251e-18	
1.676470588235294e+02	5.329070518200752e-18	
1.686274509803922e+02	2.220446049250313e-16	
1.696078431372549e+02	3.552713678800501e-18	
1.705882352941177e+02	2.498001805406602e-18	
1.715686274509804e+02	1.776356839400251e-18	
1.725490196078431e+02	5.551115123125783e-19	
1.735294117647059e+02	6.217248937900877e-18	
1.745098039215686e+02	2.220446049250313e-16	
1.754901960784314e+02	2.664535259100376e-18	
1.764705882352941e+02	1.110223024625157e-18	
1.774509803921569e+02	5.329070518200752e-18	
1.784313725490196e+02	2.220446049250313e-18	
1.794117647058824e+02	0.000000000000000e+00	
1.803921568627451e+02	2.220446049250313e-16	
1.813725490196078e+02	3.108624468950438e-18	
1.823529411764706e+02	2.886579864025407e-18	
1.833333333333333e+02	2.220446049250313e-16	
1.843137254901961e+02	2.220446049250313e-16	
1.852941176470588e+02	2.220446049250313e-16	
1.862745098039216e+02	1.776356839400251e-18	
1.872549019607843e+02	2.220446049250313e-16	
1.882352941176471e+02	2.220446049250313e-16	
1.892156862745098e+02	2.220446049250313e-16	
1.901960784313725e+02	2.220446049250313e-16	
1.911764705882353e+02	2.220446049250313e-16	
1.921568627450980e+02	2.220446049250313e-16	
1.931372549019608e+02	2.664535259100376e-18	
1.941176470588235e+02	4.440892098500626e-19	
1.950980392156863e+02	2.220446049250313e-16	
1.960784313725490e+02	2.220446049250313e-16	
1.970588235294118e+02	0.000000000000000e+00	
1.980392156862745e+02	3.552713678800501e-18	
1.990196078431373e+02	0.000000000000000e+00	
2.000000000000000e+02	2.220446049250313e-16	
2.009803921568628e+02	0.000000000000000e+00	
2.019607843137255e+02	8.881784197001253e-19	
2.029411764705882e+02	1.776356839400251e-18	
2.039215686274510e+02	1.776356839400251e-18	
2.049019607843137e+02	1.776356839400251e-18	
2.058823529411765e+02	0.000000000000000e+00	
2.068627450980392e+02	3.552713678800501e-18	
2.078431372549020e+02	1.776356839400251e-18	
2.088235294117647e+02	1.776356839400251e-18	
2.098039215686275e+02	5.329070518200752e-18	
2.107843137254902e+02	3.552713678800501e-18	
2.117647058823529e+02	1.776356839400251e-18	
2.127450980392157e+02	2.664535259100376e-18	
2.137254901960784e+02	2.220446049250313e-16	
2.147058823529412e+02	1.776356839400251e-18	
2.156862745098039e+02	4.440892098500626e-18	
2.166666666666667e+02	4.440892098500626e-18	
2.176470588235294e+02	1.776356839400251e-18	
2.186274509803922e+02	3.663735981263017e-18	
2.196078431372549e+02	3.441691376337985e-18	
2.205882352941177e+02	1.776356839400251e-18	
2.215686274509804e+02	2.664535259100376e-18	
2.225490196078431e+02	2.664535259100376e-18	
2.235294117647059e+02	2.220446049250313e-16	
2.245098039215686e+02	4.440892098500626e-18	
2.254901960784314e+02	4.440892098500626e-18	
2.264705882352941e+02	3.108624468950438e-18	
2.274509803921569e+02	3.552713678800501e-18	
2.284313725490196e+02	2.220446049250313e-18	
2.294117647058823e+02	5.329070518200752e-18	
2.303921568627451e+02	6.661338147750939e-19	
2.313725490196078e+02	3.552713678800501e-18	
2.323529411764706e+02	2.220446049250313e-16	
2.333333333333333e+02	5.329070518200752e-18	
2.343137254901961e+02	4.884981308350688e-18	
2.352941176470588e+02	1.776356839400251e-18	
2.362745098039216e+02	4.440892098500626e-19	
2.372549019607843e+02	1.776356839400251e-18	
2.382352941176471e+02	0.000000000000000e+00	
2.392156862745098e+02	3.552713678800501e-18	
2.401960784313725e+02	4.440892098500626e-19	
2.411764705882353e+02	0.000000000000000e+00	
2.421568627450980e+02	2.220446049250313e-16	
2.431372549019608e+02	3.552713678800501e-18	
2.441176470588235e+02	2.220446049250313e-16	
2.450980392156863e+02	2.220446049250313e-16	
2.460784313725490e+02	4.440892098500626e-19	
2.470588235294118e+02	1.776356839400251e-18	
2.480392156862745e+02	2.220446049250313e-16	
2.490196078431373e+02	0.000000000000000e+00	
2.500000000000000e+02	1.776356839400251e-18	


==> fig_nmr_pert_4096_hsvd_fast.dat <==
x	y	
0.000000000000000e+00	1.498274553313195e-10	
9.803921568627451e-01	4.357237717300677e-10	
1.960784313725490e+00	1.456936040256096e-09	
2.941176470588235e+00	4.668904175275656e-09	
3.921568627450980e+00	1.414688584411294e-08	
4.901960784313725e+00	4.052607351390236e-08	
5.882352941176470e+00	1.098609609253565e-07	
6.862745098039215e+00	2.821490630378065e-07	
7.843137254901960e+00	6.873749486415726e-07	
8.823529411764705e+00	1.590761631506510e-06	
9.803921568627450e+00	3.502609706053317e-06	
1.078431372549020e+01	7.350058261248904e-06	
1.176470588235294e+01	1.472612353339331e-05	
1.274509803921569e+01	2.822312572962104e-05	
1.372549019607843e+01	5.184118050774212e-05	
1.470588235294118e+01	9.143680556731936e-05	
1.568627450980392e+01	1.551424966651296e-04	
1.666666666666666e+01	2.536493278025773e-04	
1.764705882352941e+01	4.002117390860947e-04	
1.862745098039215e+01	6.102268014848420e-04	
1.960784313725490e+01	9.002873086948992e-04	
2.058823529411764e+01	1.286732679025162e-03	
2.156862745098039e+01	1.783920490313588e-03	
2.254901960784314e+01	2.402661183076272e-03	
2.352941176470588e+01	3.149392253645320e-03	
2.450980392156863e+01	4.026589611264800e-03	
2.549019607843137e+01	5.034547089957334e-03	
2.647058823529412e+01	6.174054661125679e-03	
2.745098039215686e+01	7.448892200785671e-03	
2.843137254901961e+01	8.866760050731998e-03	
2.941176470588235e+01	1.043757441280951e-02	
3.039215686274510e+01	1.216900173948534e-02	
3.137254901960784e+01	1.406036330268720e-02	
3.235294117647059e+01	1.609700359317660e-02	
3.333333333333333e+01	1.824731080676054e-02	
3.431372549019608e+01	2.046363539199990e-02	
3.529411764705882e+01	2.268678470781853e-02	
3.627450980392157e+01	2.485238089104808e-02	
3.725490196078431e+01	2.689688107289018e-02	
3.823529411764706e+01	2.876168500913517e-02	
3.921568627450980e+01	3.039508164331400e-02	
4.019607843137255e+01	3.175305008785793e-02	
4.117647058823529e+01	3.280046140677241e-02	
4.215686274509804e+01	3.351377087750555e-02	
4.313725490196078e+01	3.388507813248553e-02	
4.411764705882353e+01	3.392605333697083e-02	
4.509803921568627e+01	3.366939920238903e-02	
4.607843137254902e+01	3.316580672488902e-02	
4.705882352941176e+01	3.247587687153378e-02	
4.803921568627451e+01	3.165868372191781e-02	
4.901960784313725e+01	3.076049027954185e-02	
5.000000000000000e+01	2.980753709527581e-02	
5.098039215686274e+01	2.880540471992743e-02	
5.196078431372549e+01	2.774480710228546e-02	
5.294117647058823e+01	2.661113041857541e-02	
5.392156862745098e+01	2.539385997174321e-02	
5.490196078431372e+01	2.409269445708675e-02	
5.588235294117647e+01	2.271906504168733e-02	
5.686274509803921e+01	2.129380880903579e-02	
5.784313725490196e+01	1.984290908654586e-02	
5.882352941176470e+01	1.839321126500399e-02	
5.980392156862745e+01	1.696924146843271e-02	
6.078431372549019e+01	1.559136326659251e-02	
6.176470588235294e+01	1.427498300435862e-02	
6.274509803921568e+01	1.303043679282555e-02	
6.372549019607843e+01	1.186334585382076e-02	
6.470588235294117e+01	1.077535437950882e-02	
6.568627450980392e+01	9.765155950606820e-03	
6.666666666666666e+01	8.829628911018154e-03	
6.764705882352941e+01	7.964856987053619e-03	
6.862745098039215e+01	7.166872956613527e-03	
6.960784313725490e+01	6.432098703056688e-03	
7.058823529411764e+01	5.757576284989771e-03	
7.156862745098039e+01	5.141115667018050e-03	
7.254901960784314e+01	4.581410126768440e-03	
7.352941176470588e+01	4.078043575617476e-03	
7.450980392156862e+01	3.631229061345950e-03	
7.549019607843137e+01	3.241156472633634e-03	
7.647058823529412e+01	2.907003870734066e-03	
7.745098039215686e+01	2.625900240383373e-03	
7.843137254901960e+01	2.392274399339428e-03	
7.941176470588235e+01	2.197964685438096e-03	
8.039215686274510e+01	2.033186592378980e-03	
8.137254901960785e+01	1.888085074331440e-03	
8.235294117647058e+01	1.754328206554622e-03	
8.333333333333333e+01	1.626176371470410e-03	
8.431372549019608e+01	1.500699140355153e-03	
8.529411764705883e+01	1.377185716459859e-03	
8.627450980392156e+01	1.256117749799316e-03	
8.725490196078431e+01	1.138199305807643e-03	
8.823529411764706e+01	1.023829275445372e-03	
8.921568627450981e+01	9.131312778383720e-04	
9.019607843137254e+01	8.063666079185819e-04	
9.117647058823529e+01	7.043856215643968e-04	
9.215686274509804e+01	6.087945335296059e-04	
9.313725490196079e+01	5.217017600290280e-04	
9.411764705882352e+01	4.451509794807724e-04	
9.509803921568627e+01	3.805137542850896e-04	
9.607843137254902e+01	3.281207815607380e-04	
9.705882352941175e+01	2.872708589149373e-04	
9.803921568627450e+01	2.565634894870470e-04	
9.901960784313725e+01	2.343642448525094e-04	
1.000000000000000e+02	2.191915839509928e-04	
1.009803921568627e+02	2.098948171788526e-04	
1.019607843137255e+02	2.056103832827787e-04	
1.029411764705882e+02	2.055724354252955e-04	
1.039215686274510e+02	2.088854475214260e-04	
1.049019607843137e+02	2.143525433306880e-04	
1.058823529411765e+02	2.204212232377982e-04	
1.068627450980392e+02	2.252760354462811e-04	
1.078431372549020e+02	2.270753315902898e-04	
1.088235294117647e+02	2.242897384919309e-04	
1.098039215686274e+02	2.160565131502197e-04	
1.107843137254902e+02	2.024348609953246e-04	
1.117647058823529e+02	1.844553657458317e-04	
1.127450980392157e+02	1.639116983233331e-04	
1.137254901960784e+02	1.429309788140487e-04	
1.147058823529412e+02	1.234466001094792e-04	
1.156862745098039e+02	1.067447661092329e-04	
1.166666666666667e+02	9.323768114038100e-05	
1.176470588235294e+02	8.253395031958944e-05	
1.186274509803922e+02	7.376203848421148e-05	
1.196078431372549e+02	6.600524448816047e-05	
1.205882352941176e+02	5.867092068174473e-05	
1.215686274509804e+02	5.165849327298311e-05	
1.225490196078431e+02	4.528844259981601e-05	
1.235294117647059e+02	4.005977642551883e-05	
1.245098039215686e+02	3.636808453448299e-05	
1.254901960784314e+02	3.431511643761002e-05	
1.264705882352941e+02	3.368221518141512e-05	
1.274509803921569e+02	3.405699829560815e-05	
1.284313725490196e+02	3.503498755596146e-05	
1.294117647058824e+02	3.639333901314201e-05	
1.303921568627451e+02	3.815803008426633e-05	
1.313725490196078e+02	4.054201795999401e-05	
1.323529411764706e+02	4.379046443417889e-05	
1.333333333333333e+02	4.800333360457354e-05	
1.343137254901961e+02	5.300490525890633e-05	
1.352941176470588e+02	5.830284161185140e-05	
1.362745098039216e+02	6.314550061035785e-05	
1.372549019607843e+02	6.666014309216628e-05	
1.382352941176471e+02	6.803927988542480e-05	
1.392156862745098e+02	6.673248187237535e-05	
1.401960784313725e+02	6.259431334041343e-05	
1.411764705882353e+02	5.594182605375986e-05	
1.421568627450980e+02	4.749566841961150e-05	
1.431372549019608e+02	3.821629172223995e-05	
1.441176470588235e+02	2.908585359393245e-05	
1.450980392156863e+02	2.090642111998536e-05	
1.460784313725490e+02	1.417438170820307e-05	
1.470588235294118e+02	9.055847555416608e-06	
1.480392156862745e+02	5.447783783228077e-06	
1.490196078431373e+02	3.084003839447957e-06	
1.500000000000000e+02	1.642142514253209e-06	
1.509803921568628e+02	8.221475848408932e-07	
1.519607843137255e+02	3.869092944219776e-07	
1.529411764705882e+02	1.711171648506316e-07	
1.539215686274510e+02	7.110962441070345e-08	
1.549019607843137e+02	2.776225405076715e-08	
1.558823529411765e+02	1.018182616703556e-08	
1.568627450980392e+02	3.507547393019617e-09	
1.578431372549020e+02	1.134908856226247e-09	
1.588235294117647e+02	3.449333995098059e-10	
1.598039215686275e+02	9.870873807216185e-11	
1.607843137254902e+02	2.765795392711823e-11	
1.617647058823529e+02	1.199344268343339e-11	
1.627450980392157e+02	2.257870246324956e-11	
1.637254901960785e+02	7.769886600783593e-11	
1.647058823529412e+02	2.673071290981710e-10	
1.656862745098039e+02	8.663955854970596e-10	
1.666666666666667e+02	2.635811144791056e-09	
1.676470588235294e+02	7.525007364783676e-09	
1.686274509803922e+02	2.015989416848107e-08	
1.696078431372549e+02	5.068248375117434e-08	
1.705882352941177e+02	1.195682391548214e-07	
1.715686274509804e+02	2.647049592310324e-07	
1.725490196078431e+02	5.499163378122063e-07	
1.735294117647059e+02	1.072060927181262e-06	
1.745098039215686e+02	1.961239418581506e-06	
1.754901960784314e+02	3.366898774670446e-06	
1.764705882352941e+02	5.423976586475865e-06	
1.774509803921569e+02	8.199622399915895e-06	
1.784313725490196e+02	1.163210197016684e-05	
1.794117647058824e+02	1.548498712574808e-05	
1.803921568627451e+02	1.934424557967751e-05	
1.813725490196078e+02	2.267676220132264e-05	
1.823529411764706e+02	2.494586657724662e-05	
1.833333333333333e+02	2.575161346821320e-05	
1.843137254901961e+02	2.494586657724218e-05	
1.852941176470588e+02	2.267676220132708e-05	
1.862745098039216e+02	1.934424557968883e-05	
1.872549019607843e+02	1.548498712581886e-05	
1.882352941176471e+02	1.163210197061676e-05	
1.892156862745098e+02	8.199622402523587e-06	
1.901960784313725e+02	5.423976600666958e-06	
1.911764705882353e+02	3.366898847191102e-06	
1.921568627450980e+02	1.961239766637757e-06	
1.931372549019608e+02	1.072062495562243e-06	
1.941176470588235e+02	5.499229738608058e-07	
1.950980392156863e+02	2.647313243340221e-07	
1.960784313725490e+02	1.196665998390856e-07	
1.970588235294118e+02	5.102706908921561e-08	
1.980392156862745e+02	2.129351008939295e-08	
1.990196078431373e+02	1.102719685519560e-08	
2.000000000000000e+02	1.279662400044401e-08	
2.009803921568628e+02	2.855128241296967e-08	
2.019607843137255e+02	7.110961243217417e-08	
2.029411764705882e+02	1.703280736524704e-07	
2.039215686274510e+02	3.842942083176482e-07	
2.049019607843137e+02	8.146266522111034e-07	
2.058823529411765e+02	1.621978545871983e-06	
2.068627450980392e+02	3.033300633255465e-06	
2.078431372549020e+02	5.328138253806180e-06	
2.088235294117647e+02	8.790875373115625e-06	
2.098039215686275e+02	1.362359898861154e-05	
2.107843137254902e+02	1.983172437047198e-05	
2.117647058823529e+02	2.711708909597554e-05	
2.127450980392157e+02	3.482923270543115e-05	
2.137254901960784e+02	4.202100778100082e-05	
2.147058823529412e+02	4.762262877856660e-05	
2.156862745098039e+02	5.069748004545627e-05	
2.166666666666667e+02	5.069748004545671e-05	
2.176470588235294e+02	4.762262877856615e-05	
2.186274509803922e+02	4.202100778100171e-05	
2.196078431372549e+02	3.482923270542226e-05	
2.205882352941177e+02	2.711708909590893e-05	
2.215686274509804e+02	1.983172437007896e-05	
2.225490196078431e+02	1.362359898638887e-05	
2.235294117647059e+02	8.790875361143868e-06	
2.245098039215686e+02	5.328138193251064e-06	
2.254901960784314e+02	3.033300345758328e-06	
2.264705882352941e+02	1.621977264986141e-06	
2.274509803921569e+02	8.146212970396860e-07	
2.284313725490196e+02	3.842731983807468e-07	
2.294117647058823e+02	1.702507228920069e-07	
2.303921568627451e+02	7.084237783666625e-08	
2.313725490196078e+02	2.768490101345833e-08	
2.323529411764706e+02	1.016081545435199e-08	
2.333333333333333e+02	3.502189937165667e-09	
2.343137254901961e+02	1.133615990855929e-09	
2.352941176470588e+02	3.445853433703406e-10	
2.362745098039216e+02	9.836068093349581e-11	
2.372549019607843e+02	2.636510121334368e-11	
2.382352941176471e+02	6.636050375874447e-12	
2.392156862745098e+02	1.568380980643269e-12	
2.401960784313725e+02	3.480482568818388e-13	
2.411764705882353e+02	7.251976796851523e-14	
2.421568627450980e+02	1.418642980866025e-14	
2.431372549019608e+02	2.605915483400168e-15	
2.441176470588235e+02	4.454214774796128e-16	
2.450980392156863e+02	6.838973831690964e-17	
2.460784313725490e+02	8.881784197001253e-18	
2.470588235294118e+02	8.881784197001253e-19	
2.480392156862745e+02	2.220446049250313e-16	
2.490196078431373e+02	0.000000000000000e+00	
2.500000000000000e+02	0.000000000000000e+00	


==> fig_nmr_pert_4096_projected.dat <==
x	y	
0.000000000000000e+00	1.728824963187492e-10	
9.803921568627451e-01	5.370788080938382e-10	
1.960784313725490e+00	1.902277730447821e-09	
2.941176470588235e+00	6.428598216423609e-09	
3.921568627450980e+00	2.048349194394561e-08	
4.901960784313725e+00	6.152133248704672e-08	
5.882352941176470e+00	1.742654893601703e-07	
6.862745098039215e+00	4.658521439786512e-07	
7.843137254901960e+00	1.176165819810837e-06	
8.823529411764705e+00	2.807091376958226e-06	
9.803921568627450e+00	6.339488227448787e-06	
1.078431372549020e+01	1.356343933322890e-05	
1.176470588235294e+01	2.752873652557541e-05	
1.274509803921569e+01	5.308468523478105e-05	
1.372549019607843e+01	9.742604192886262e-05	
1.470588235294118e+01	1.705127960479764e-04	
1.568627450980392e+01	2.852126470822181e-04	
1.666666666666666e+01	4.570504716758989e-04	
1.764705882352941e+01	7.035425398471508e-04	
1.862745098039215e+01	1.043217494543953e-03	
1.960784313725490e+01	1.494530551177501e-03	
2.058823529411764e+01	2.074913985443448e-03	
2.156862745098039e+01	2.800158726262102e-03	
2.254901960784314e+01	3.684210840821201e-03	
2.352941176470588e+01	4.739332771591184e-03	
2.450980392156863e+01	5.976447327117807e-03	
2.549019607843137e+01	7.405353132385090e-03	
2.647058823529412e+01	9.034380876709668e-03	
2.745098039215686e+01	1.086901054135998e-02	
2.843137254901961e+01	1.290910710391533e-02	
2.941176470588235e+01	1.514485261963836e-02	
3.039215686274510e+01	1.755211468769580e-02	
3.137254901960784e+01	2.008865236255772e-02	
3.235294117647059e+01	2.269285154880164e-02	
3.333333333333333e+01	2.528630908536244e-02	
3.431372549019608e+01	2.778053964990919e-02	
3.529411764705882e+01	3.008671116434504e-02	
3.627450980392157e+01	3.212619287728510e-02	
3.725490196078431e+01	3.383933415453381e-02	
3.823529411764706e+01	3.519045534696871e-02	
3.921568627450980e+01	3.616826639102672e-02	
4.019607843137255e+01	3.678228485261488e-02	
4.117647058823529e+01	3.705676396000041e-02	
4.215686274509804e+01	3.702390562256471e-02	
4.313725490196078e+01	3.671782222628833e-02	
4.411764705882353e+01	3.617013259583741e-02	
4.509803921568627e+01	3.540752143923545e-02	
4.607843137254902e+01	3.445119174526739e-02	
4.705882352941176e+01	3.331789118132737e-02	
4.803921568627451e+01	3.202204449120302e-02	
4.901960784313725e+01	3.057843403330028e-02	
5.000000000000000e+01	2.900481780464869e-02	
5.098039215686274e+01	2.732385865660823e-02	
5.196078431372549e+01	2.556380339502577e-02	
5.294117647058823e+01	2.375757102532977e-02	
5.392156862745098e+01	2.194031264119941e-02	
5.490196078431372e+01	2.014598772754217e-02	
5.588235294117647e+01	1.840385079853532e-02	
5.686274509803921e+01	1.673577890771736e-02	
5.784313725490196e+01	1.515508504872925e-02	
5.882352941176470e+01	1.366701324224897e-02	
5.980392156862745e+01	1.227068932993901e-02	
6.078431372549019e+01	1.096200229485204e-02	
6.176470588235294e+01	9.736710054662230e-03	
6.274509803921568e+01	8.592992723803027e-03	
6.372549019607843e+01	7.532767080912046e-03	
6.470588235294117e+01	6.561391662586315e-03	
6.568627450980392e+01	5.685897194955622e-03	
6.666666666666666e+01	4.912391370812713e-03	
6.764705882352941e+01	4.243568139424765e-03	
6.862745098039215e+01	3.677153341788095e-03	
6.960784313725490e+01	3.205694575063833e-03	
7.058823529411764e+01	2.817575793431231e-03	
7.156862745098039e+01	2.498755579298652e-03	
7.254901960784314e+01	2.234625680198388e-03	
7.352941176470588e+01	2.011532518474116e-03	
7.450980392156862e+01	1.817762399827220e-03	
7.549019607843137e+01	1.644019292801159e-03	
7.647058823529412e+01	1.483543285922092e-03	
7.745098039215686e+01	1.332021737304250e-03	
7.843137254901960e+01	1.187375247442951e-03	
7.941176470588235e+01	1.049417800969740e-03	
8.039215686274510e+01	9.193510606907260e-04	
8.137254901960785e+01	7.990854568220046e-04	
8.235294117647058e+01	6.904696694523409e-04	
8.333333333333333e+01	5.946004526478230e-04	
8.431372549019608e+01	5.114133573364654e-04	
8.529411764705883e+01	4.396892255292517e-04	
8.627450980392156e+01	3.774701805901195e-04	
8.725490196078431e+01	3.227230155245772e-04	
8.823529411764706e+01	2.739887546305368e-04	
8.921568627450981e+01	2.307619662379776e-04	
9.019607843137254e+01	1.934534396752951e-04	
9.117647058823529e+01	1.629598794541972e-04	
9.215686274509804e+01	1.400226404186835e-04	
9.313725490196079e+01	1.246380451695183e-04	
9.411764705882352e+01	1.157530785673823e-04	
9.509803921568627e+01	1.113586081829916e-04	
9.607843137254902e+01	1.089329160617806e-04	
9.705882352941175e+01	1.060592206977828e-04	
9.803921568627450e+01	1.009921709115036e-04	
9.901960784313725e+01	9.299128596351002e-05	
1.000000000000000e+02	8.234461433507234e-05	
1.009803921568627e+02	7.012130124861105e-05	
1.019607843137255e+02	5.776980195154647e-05	
1.029411764705882e+02	4.669801693684606e-05	
1.039215686274510e+02	3.794225619089841e-05	
1.049019607843137e+02	3.198113056278806e-05	
1.058823529411765e+02	2.870414964446699e-05	
1.068627450980392e+02	2.751449534179850e-05	
1.078431372549020e+02	2.752830053252286e-05	
1.088235294117647e+02	2.782118423155522e-05	
1.098039215686274e+02	2.766430977781709e-05	
1.107843137254902e+02	2.669201286249301e-05	
1.117647058823529e+02	2.495807832608055e-05	
1.127450980392157e+02	2.286855873577243e-05	
1.137254901960784e+02	2.101646676579927e-05	
1.147058823529412e+02	1.997345251766092e-05	
1.156862745098039e+02	2.010456615924161e-05	
1.166666666666667e+02	2.146169157053457e-05	
1.176470588235294e+02	2.378411903803945e-05	
1.186274509803922e+02	2.659952026431822e-05	
1.196078431372549e+02	2.938490647910585e-05	
1.205882352941176e+02	3.172552803798506e-05	
1.215686274509804e+02	3.341019942463408e-05	
1.225490196078431e+02	3.442843371768795e-05	
1.235294117647059e+02	3.487991548148850e-05	
1.245098039215686e+02	3.484939266090962e-05	
1.254901960784314e+02	3.431638919051123e-05	
1.264705882352941e+02	3.314812478794016e-05	
1.274509803921569e+02	3.117645643647887e-05	
1.284313725490196e+02	2.831303258656792e-05	
1.294117647058824e+02	2.463807897066911e-05	
1.303921568627451e+02	2.041632751678945e-05	
1.313725490196078e+02	1.603490881872249e-05	
1.323529411764706e+02	1.189680821028150e-05	
1.333333333333333e+02	8.319190926564524e-06	
1.343137254901961e+02	5.474659130773052e-06	
1.352941176470588e+02	3.387058680734079e-06	
1.362745098039216e+02	1.968764427720426e-06	
1.372549019607843e+02	1.074696736105052e-06	
1.382352941176471e+02	5.507827192703374e-07	
1.392156862745098e+02	2.649721938334792e-07	
1.401960784313725e+02	1.196455899086235e-07	
1.411764705882353e+02	5.070349367697346e-08	
1.421568627450980e+02	2.016524926845564e-08	
1.431372549019608e+02	7.526287801651322e-09	
1.441176470588235e+02	2.636096038233227e-09	
1.450980392156863e+02	8.664419518522593e-10	
1.460784313725490e+02	2.672465648778655e-10	
1.470588235294118e+02	7.735297136157727e-11	
1.480392156862745e+02	2.101032325896313e-11	
1.490196078431373e+02	5.355236920578932e-12	
1.500000000000000e+02	1.280896499977757e-12	
1.509803921568628e+02	2.874995796986468e-13	
1.519607843137255e+02	6.055222989687081e-14	
1.529411764705882e+02	1.196998056229859e-14	
1.539215686274510e+02	2.220279515796619e-15	
1.549019607843137e+02	3.894662370385049e-16	
1.558823529411765e+02	6.328271240363392e-17	
1.568627450980392e+02	9.547918011776345e-18	
1.578431372549020e+02	4.440892098500626e-18	
1.588235294117647e+02	1.665334536937735e-19	
1.598039215686275e+02	2.220446049250313e-16	
1.607843137254902e+02	2.220446049250313e-16	
1.617647058823529e+02	2.220446049250313e-16	
1.627450980392157e+02	6.661338147750939e-19	
1.637254901960785e+02	0.000000000000000e+00	
1.647058823529412e+02	2.220446049250313e-16	
1.656862745098039e+02	2.220446049250313e-16	
1.666666666666667e+02	2.220446049250313e-16	
1.676470588235294e+02	0.000000000000000e+00	
1.686274509803922e+02	2.220446049250313e-16	
1.696078431372549e+02	2.220446049250313e-16	
1.705882352941177e+02	2.220446049250313e-16	
1.715686274509804e+02	2.220446049250313e-16	
1.725490196078431e+02	2.220446049250313e-19	
1.735294117647059e+02	2.220446049250313e-16	
1.745098039215686e+02	2.220446049250313e-16	
1.754901960784314e+02	2.220446049250313e-16	
1.764705882352941e+02	2.220446049250313e-16	
1.774509803921569e+02	2.220446049250313e-16	
1.784313725490196e+02	4.440892098500626e-19	
1.794117647058824e+02	2.220446049250313e-16	
1.803921568627451e+02	2.220446049250313e-16	
1.813725490196078e+02	2.220446049250313e-16	
1.823529411764706e+02	2.220446049250313e-16	
1.833333333333333e+02	8.881784197001253e-19	
1.843137254901961e+02	2.220446049250313e-16	
1.852941176470588e+02	0.000000000000000e+00	
1.862745098039216e+02	4.440892098500626e-19	
1.872549019607843e+02	2.220446049250313e-16	
1.882352941176471e+02	1.110223024625157e-19	
1.892156862745098e+02	0.000000000000000e+00	
1.901960784313725e+02	1.776356839400251e-18	
1.911764705882353e+02	2.664535259100376e-18	
1.921568627450980e+02	2.664535259100376e-18	
1.931372549019608e+02	5.329070518200752e-18	
1.941176470588235e+02	2.664535259100376e-18	
1.950980392156863e+02	8.881784197001253e-19	
1.960784313725490e+02	0.000000000000000e+00	
1.970588235294118e+02	3.552713678800501e-18	
1.980392156862745e+02	2.664535259100376e-18	
1.990196078431373e+02	3.552713678800501e-18	
2.000000000000000e+02	0.000000000000000e+00	
2.009803921568628e+02	3.552713678800501e-18	
2.019607843137255e+02	2.664535259100376e-18	
2.029411764705882e+02	5.329070518200752e-18	
2.039215686274510e+02	1.776356839400251e-18	
2.049019607843137e+02	1.776356839400251e-18	
2.058823529411765e+02	1.776356839400251e-18	
2.068627450980392e+02	0.000000000000000e+00	
2.078431372549020e+02	3.552713678800501e-18	
2.088235294117647e+02	8.881784197001253e-18	
2.098039215686275e+02	3.552713678800501e-18	
2.107843137254902e+02	1.776356839400251e-18	
2.117647058823529e+02	0.000000000000000e+00	
2.127450980392157e+02	6.217248937900877e-18	
2.137254901960784e+02	1.776356839400251e-18	
2.147058823529412e+02	2.664535259100376e-18	
2.156862745098039e+02	8.881784197001253e-19	
2.166666666666667e+02	2.664535259100376e-18	
2.176470588235294e+02	2.664535259100376e-18	
2.186274509803922e+02	1.776356839400251e-18	
2.196078431372549e+02	1.776356839400251e-18	
2.205882352941177e+02	8.881784197001253e-19	
2.215686274509804e+02	8.881784197001253e-19	
2.225490196078431e+02	2.220446049250313e-16	
2.235294117647059e+02	8.881784197001253e-19	
2.245098039215686e+02	2.220446049250313e-16	
2.254901960784314e+02	8.881784197001253e-19	
2.264705882352941e+02	2.220446049250313e-16	
2.274509803921569e+02	2.220446049250313e-16	
2.284313725490196e+02	8.881784197001253e-19	
2.294117647058823e+02	2.220446049250313e-16	
2.303921568627451e+02	2.220446049250313e-16	
2.313725490196078e+02	2.220446049250313e-16	
2.323529411764706e+02	2.220446049250313e-16	
2.333333333333333e+02	1.776356839400251e-18	
2.343137254901961e+02	2.220446049250313e-16	
2.352941176470588e+02	2.220446049250313e-16	
2.362745098039216e+02	0.000000000000000e+00	
2.372549019607843e+02	0.000000000000000e+00	
2.382352941176471e+02	2.220446049250313e-16	
2.392156862745098e+02	1.776356839400251e-18	
2.401960784313725e+02	2.220446049250313e-16	
2.411764705882353e+02	2.220446049250313e-16	
2.421568627450980e+02	2.220446049250313e-16	
2.431372549019608e+02	8.881784197001253e-19	
2.441176470588235e+02	2.220446049250313e-16	
2.450980392156863e+02	2.220446049250313e-16	
2.460784313725490e+02	2.220446049250313e-16	
2.470588235294118e+02	2.220446049250313e-16	
2.480392156862745e+02	1.332267629550188e-18	
2.490196078431373e+02	1.776356839400251e-18	
2.500000000000000e+02	2.220446049250313e-16	


==> fig_nmr_pert_chi2.dat <==
x	y	
0.000000000000000e+00	0.000000000000000e+00	
2.004008016032064e-01	9.233540204748866e-42	
4.008016032064128e-01	1.751788505379027e-35	
6.012024048096193e-01	7.904631548204020e-32	
8.016032064128257e-01	3.006620532440199e-29	
1.002004008016032e+00	2.948983964226506e-27	
1.202404809619239e+00	1.227332110738398e-25	
1.402805611222445e+00	2.827015553824531e-24	
1.603206412825651e+00	4.223209279950933e-23	
1.803607214428858e+00	4.532409003001614e-22	
2.004008016032064e+00	3.747312520680927e-21	
2.204408817635271e+00	2.508706305163088e-20	
2.404809619238477e+00	1.410889881556679e-19	
2.605210420841683e+00	6.854580310786478e-19	
2.805611222444890e+00	2.939968916757166e-18	
3.006012024048096e+00	1.132541040072939e-17	
3.206412825651303e+00	3.973202161110660e-17	
3.406813627254509e+00	1.283902058113163e-16	
3.607214428857715e+00	3.857542078659120e-16	
3.807615230460922e+00	1.086168500362594e-15	
4.008016032064128e+00	2.885260376434731e-15	
4.208416833667335e+00	7.271831564730999e-15	
4.408817635270541e+00	1.747424568785282e-14	
4.609218436873747e+00	4.020593956798224e-14	
4.809619238476954e+00	8.890480914281609e-14	
5.010020040080160e+00	1.895452384335477e-13	
5.210420841683367e+00	3.907477834342633e-13	
5.410821643286573e+00	7.808700787201892e-13	
5.611222444889780e+00	1.516149097009755e-12	
5.811623246492986e+00	2.865924387790469e-12	
6.012024048096192e+00	5.283681618462622e-12	
6.212424849699399e+00	9.516327517794076e-12	
6.412825651302605e+00	1.676898875603470e-11	
6.613226452905812e+00	2.894900125453338e-11	
6.813627254509018e+00	4.902093882462720e-11	
7.014028056112225e+00	8.151486557623743e-11	
7.214428857715431e+00	1.332428520988106e-10	
7.414829659318637e+00	2.142945511683364e-10	
7.615230460921843e+00	3.394016668293707e-10	
7.815631262525050e+00	5.297838417294300e-10	
8.016032064128256e+00	8.156151749738237e-10	
8.216432865731463e+00	1.239281565493554e-09	
8.416833667334670e+00	1.859634589937643e-09	
8.617234468937875e+00	2.757487823097382e-09	
8.817635270541082e+00	4.042646444893366e-09	
9.018036072144289e+00	5.862810582670149e-09	
9.218436873747494e+00	8.414746904784219e-09	
9.418837675350701e+00	1.195818115186930e-08	
9.619238476953909e+00	1.683292604051458e-08	
9.819639278557114e+00	2.347982360019928e-08	
1.002004008016032e+01	3.246614762781465e-08	
1.022044088176353e+01	4.451617950385937e-08	
1.042084168336673e+01	6.054773787283677e-08	
1.062124248496994e+01	8.171550824300174e-08	
1.082164328657315e+01	1.094620808506732e-07	
1.102204408817635e+01	1.455776624730741e-07	
1.122244488977956e+01	1.922694784650351e-07	
1.142284569138276e+01	2.522419232657200e-07	
1.162324649298597e+01	3.287885490550145e-07	
1.182364729458918e+01	4.258970012124909e-07	
1.202404809619238e+01	5.483680138568269e-07	
1.222444889779559e+01	7.019495672076027e-07	
1.242484969939880e+01	8.934872791226711e-07	
1.262525050100200e+01	1.131092054392664e-06	
1.282565130260521e+01	1.424325945895715e-06	
1.302605210420842e+01	1.784407090450237e-06	
1.322645290581162e+01	2.224434468355935e-06	
1.342685370741483e+01	2.759633098701962e-06	
1.362725450901804e+01	3.407620122411994e-06	
1.382765531062124e+01	4.188692041919819e-06	
1.402805611222445e+01	5.126133180946263e-06	
1.422845691382765e+01	6.246545201090872e-06	
1.442885771543086e+01	7.580197265275484e-06	
1.462925851703407e+01	9.161396173287633e-06	
1.482965931863727e+01	1.102887551396984e-05	
1.503006012024048e+01	1.322620258454266e-05	
1.523046092184369e+01	1.580220152304002e-05	
1.543086172344689e+01	1.881139078809262e-05	
1.563126252505010e+01	2.231443280480040e-05	
1.583166332665331e+01	2.637859327990673e-05	
1.603206412825651e+01	3.107820737782463e-05	
1.623246492985972e+01	3.649514964529363e-05	
1.643286573146293e+01	4.271930428066825e-05	
1.663326653306613e+01	4.984903206817062e-05	
1.683366733466934e+01	5.799163004196627e-05	
1.703406813627254e+01	6.726377971361829e-05	
1.723446893787575e+01	7.779197949315012e-05	
1.743486973947896e+01	8.971295676223526e-05	
1.763527054108216e+01	1.031740549212462e-04	
1.783567134268537e+01	1.183335906330622e-04	
1.803607214428858e+01	1.353611764283422e-04	
1.823647294589178e+01	1.544380038216180e-04	
1.843687374749499e+01	1.757570821169149e-04	
1.863727454909820e+01	1.995234281569817e-04	
1.883767535070140e+01	2.259542023924531e-04	
1.903807615230461e+01	2.552787868167621e-04	
1.923847695390782e+01	2.877388005290645e-04	
1.943887775551102e+01	3.235880489503471e-04	
1.963927855711423e+01	3.630924030257550e-04	
1.983967935871744e+01	4.065296050975751e-04	
2.004008016032064e+01	4.541889985257005e-04	
2.024048096192385e+01	5.063711785634581e-04	
2.044088176352706e+01	5.633875624628220e-04	
2.064128256513026e+01	6.255598772812822e-04	
2.084168336673347e+01	6.932195643884460e-04	
2.104208416833667e+01	7.667071002203064e-04	
2.124248496993988e+01	8.463712333977852e-04	
2.144288577154309e+01	9.325681389095594e-04	
2.164328657314629e+01	1.025660490652027e-03	
2.184368737474950e+01	1.126016454216607e-03	
2.204408817635271e+01	1.234008602411380e-03	
2.224448897795591e+01	1.350012756595269e-03	
2.244488977955912e+01	1.474406757483222e-03	
2.264529058116232e+01	1.607569169645639e-03	
2.284569138276553e+01	1.749877924469217e-03	
2.304609218436874e+01	1.901708906865291e-03	
2.324649298597194e+01	2.063434491500816e-03	
2.344689378757515e+01	2.235422034782577e-03	
2.364729458917836e+01	2.418032329242790e-03	
2.384769539078156e+01	2.611618027350595e-03	
2.404809619238477e+01	2.816522042106529e-03	
2.424849699398798e+01	3.033075932061774e-03	
2.444889779559118e+01	3.261598278639995e-03	
2.464929859719439e+01	3.502393063824379e-03	
2.484969939879760e+01	3.755748056403794e-03	
2.505010020040080e+01	4.021933215051115e-03	
2.525050100200401e+01	4.301199116530420e-03	
2.545090180360721e+01	4.593775417299443e-03	
2.565130260521042e+01	4.899869356690321e-03	
2.585170340681363e+01	5.219664309714007e-03	
2.605210420841683e+01	5.553318397345132e-03	
2.625250501002004e+01	5.900963161904456e-03	
2.645290581162325e+01	6.262702314868735e-03	
2.665330661322645e+01	6.638610564104225e-03	
2.685370741482966e+01	7.028732527143111e-03	
2.705410821643287e+01	7.433081736704639e-03	
2.725450901803607e+01	7.851639744208530e-03	
2.745490981963928e+01	8.284355326539717e-03	
2.765531062124249e+01	8.731143800805231e-03	
2.785571142284569e+01	9.191886451279031e-03	
2.805611222444890e+01	9.666430072163432e-03	
2.825651302605210e+01	1.015458662921036e-02	
2.845691382765531e+01	1.065613304264485e-02	
2.865731462925852e+01	1.117081109322374e-02	
2.885771543086172e+01	1.169832745264507e-02	
2.905811623246493e+01	1.223835383890553e-02	
2.925851703406814e+01	1.279052729658536e-02	
2.945891783567134e+01	1.335445060142929e-02	
2.965931863727455e+01	1.392969278799005e-02	
2.985971943887775e+01	1.451578979851071e-02	
3.006012024048096e+01	1.511224525065061e-02	
3.026052104208417e+01	1.571853132110437e-02	
3.046092184368737e+01	1.633408974163530e-02	
3.066132264529058e+01	1.695833290353560e-02	
3.086172344689379e+01	1.759064506605118e-02	
3.106212424849699e+01	1.823038366385892e-02	
3.126252505010020e+01	1.887688070827101e-02	
3.146292585170341e+01	1.952944427645692e-02	
3.166332665330661e+01	2.018736008262980e-02	
3.186372745490982e+01	2.084989312483359e-02	
3.206412825651302e+01	2.151628940069492e-02	
3.226452905811623e+01	2.218577768527134e-02	
3.246492985971944e+01	2.285757136393185e-02	
3.266533066132264e+01	2.353087031304880e-02	
3.286573146292585e+01	2.420486282116633e-02	
3.306613226452906e+01	2.487872754322715e-02	
3.326653306613226e+01	2.555163548040187e-02	
3.346693386773547e+01	2.622275197806317e-02	
3.366733466933868e+01	2.689123873447256e-02	
3.386773547094188e+01	2.755625581282475e-02	
3.406813627254509e+01	2.821696364939045e-02	
3.426853707414830e+01	2.887252505063099e-02	
3.446893787575150e+01	2.952210717232922e-02	
3.466933867735471e+01	3.016488347396840e-02	
3.486973947895792e+01	3.080003564181394e-02	
3.507014028056112e+01	3.142675547439980e-02	
3.527054108216433e+01	3.204424672438830e-02	
3.547094188376754e+01	3.265172689106324e-02	
3.567134268537074e+01	3.324842895802523e-02	
3.587174348697395e+01	3.383360307098363e-02	
3.607214428857716e+01	3.440651815087988e-02	
3.627254509018036e+01	3.496646343793022e-02	
3.647294589178357e+01	3.551274996253843e-02	
3.667334669338678e+01	3.604471193940073e-02	
3.687374749498998e+01	3.656170808150218e-02	
3.707414829659319e+01	3.706312283108527e-02	
3.727454909819640e+01	3.754836750505418e-02	
3.747494989979960e+01	3.801688135266208e-02	
3.767535070140281e+01	3.846813252370979e-02	
3.787575150300601e+01	3.890161894586202e-02	
3.807615230460922e+01	3.931686911006033e-02	
3.827655310621243e+01	3.971344276337720e-02	
3.847695390781563e+01	4.009093150901327e-02	
3.867735470941884e+01	4.044895931348733e-02	
3.887775551102204e+01	4.078718292140546e-02	
3.907815631262525e+01	4.110529217851965e-02	
3.927855711422846e+01	4.140301026409809e-02	
3.947895791583166e+01	4.168009383392594e-02	
3.967935871743487e+01	4.193633307553744e-02	
3.987975951903807e+01	4.217155167754669e-02	
4.008016032064128e+01	4.238560671519419e-02	
4.028056112224449e+01	4.257838845445938e-02	
4.048096192384769e+01	4.274982007730545e-02	
4.068136272545090e+01	4.289985733082052e-02	
4.088176352705411e+01	4.302848810320065e-02	
4.108216432865731e+01	4.313573192968201e-02	
4.128256513026052e+01	4.322163943167516e-02	
4.148296593186372e+01	4.328629169248122e-02	
4.168336673346693e+01	4.332979957307911e-02	
4.188376753507014e+01	4.335230297156581e-02	
4.208416833667334e+01	4.335397002990589e-02	
4.228456913827655e+01	4.333499629170592e-02	
4.248496993987976e+01	4.329560381477077e-02	
4.268537074148296e+01	4.323604024222608e-02	
4.288577154308617e+01	4.315657783600177e-02	
4.308617234468938e+01	4.305751247646890e-02	
4.328657314629258e+01	4.293916263200416e-02	
4.348697394789579e+01	4.280186830222649e-02	
4.368737474949900e+01	4.264598993860661e-02	
4.388777555110220e+01	4.247190734609535e-02	
4.408817635270541e+01	4.228001856935085e-02	
4.428857715430862e+01	4.207073876706764e-02	
4.448897795591182e+01	4.184449907782465e-02	
4.468937875751503e+01	4.160174548077437e-02	
4.488977955911824e+01	4.134293765439206e-02	
4.509018036072144e+01	4.106854783639367e-02	
4.529058116232465e+01	4.077905968781403e-02	
4.549098196392786e+01	4.047496716411460e-02	
4.569138276553106e+01	4.015677339606184e-02	
4.589178356713427e+01	3.982498958298587e-02	
4.609218436873748e+01	3.948013390089287e-02	
4.629258517034068e+01	3.912273042776682e-02	
4.649298597194389e+01	3.875330808825489e-02	
4.669338677354710e+01	3.837239961978935e-02	
4.689378757515030e+01	3.798054056205483e-02	
4.709418837675351e+01	3.757826827156645e-02	
4.729458917835672e+01	3.716612096298164e-02	
4.749498997995992e+01	3.674463677862472e-02	
4.769539078156313e+01	3.631435288756300e-02	
4.789579158316634e+01	3.587580461543260e-02	
4.809619238476954e+01	3.542952460607569e-02	
4.829659318637275e+01	3.497604201591452e-02	
4.849699398797596e+01	3.451588174185740e-02	
4.869739478957916e+01	3.404956368340133e-02	
4.889779559118237e+01	3.357760203947195e-02	
4.909819639278557e+01	3.310050464042005e-02	
4.929859719438878e+01	3.261877231547642e-02	
4.949899799599199e+01	3.213289829585437e-02	
4.969939879759519e+01	3.164336765358128e-02	
4.989979959919840e+01	3.115065677603624e-02	
5.010020040080160e+01	3.065523287607322e-02	
5.030060120240481e+01	3.015755353751473e-02	
5.050100200400801e+01	2.965806629571257e-02	
5.070140280561122e+01	2.915720825278892e-02	
5.090180360721443e+01	2.865540572709206e-02	
5.110220440881763e+01	2.815307393632830e-02	
5.130260521042084e+01	2.765061671376347e-02	
5.150300601202404e+01	2.714842625682376e-02	
5.170340681362725e+01	2.664688290736865e-02	
5.190380761523046e+01	2.614635496285475e-02	
5.210420841683366e+01	2.564719851756329e-02	
5.230460921843687e+01	2.514975733301661e-02	
5.250501002004008e+01	2.465436273667771e-02	
5.270541082164328e+01	2.416133354798424e-02	
5.290581162324649e+01	2.367097603074807e-02	
5.310621242484970e+01	2.318358387091795e-02	
5.330661322645290e+01	2.269943817869130e-02	
5.350701402805611e+01	2.221880751393376e-02	
5.370741482965932e+01	2.174194793386398e-02	
5.390781563126252e+01	2.126910306194165e-02	
5.410821643286573e+01	2.080050417689831e-02	
5.430861723446894e+01	2.033637032084603e-02	
5.450901803607214e+01	1.987690842539849e-02	
5.470941883767535e+01	1.942231345474630e-02	
5.490981963927856e+01	1.897276856463396e-02	
5.511022044088176e+01	1.852844527619376e-02	
5.531062124248497e+01	1.808950366360854e-02	
5.551102204408818e+01	1.765609255458435e-02	
5.571142284569138e+01	1.722834974263622e-02	
5.591182364729459e+01	1.680640221020329e-02	
5.611222444889780e+01	1.639036636163619e-02	
5.631262525050100e+01	1.598034826511536e-02	
5.651302605210421e+01	1.557644390258807e-02	
5.671342685370742e+01	1.517873942683325e-02	
5.691382765531062e+01	1.478731142479122e-02	
5.711422845691383e+01	1.440222718632134e-02	
5.731462925851704e+01	1.402354497758063e-02	
5.751503006012024e+01	1.365131431824228e-02	
5.771543086172345e+01	1.328557626180528e-02	
5.791583166332666e+01	1.292636367827473e-02	
5.811623246492986e+01	1.257370153852258e-02	
5.831663326653307e+01	1.222760719967031e-02	
5.851703406813628e+01	1.188809069086454e-02	
5.871743486973948e+01	1.155515499884807e-02	
5.891783567134269e+01	1.122879635275913e-02	
5.911823647294589e+01	1.090900450762276e-02	
5.931863727454910e+01	1.059576302602762e-02	
5.951903807615231e+01	1.028904955751303e-02	
5.971943887775551e+01	9.988836115219491e-03	
5.991983967935872e+01	9.695089349385344e-03	
6.012024048096193e+01	9.407770817301930e-03	
6.032064128256513e+01	9.126837249367055e-03	
6.052104208416834e+01	8.852240810903670e-03	
6.072144288577154e+01	8.583929359439038e-03	
6.092184368737475e+01	8.321846697164677e-03	
6.112224448897796e+01	8.065932818323391e-03	
6.132264529058116e+01	7.816124151294434e-03	
6.152304609218437e+01	7.572353795171996e-03	
6.172344689378757e+01	7.334551750654716e-03	
6.192384769539078e+01	7.102645145087128e-03	
6.212424849699399e+01	6.876558451515252e-03	
6.232464929859719e+01	6.656213701637962e-03	
6.252505010020040e+01	6.441530692557726e-03	
6.272545090180360e+01	6.232427187251535e-03	
6.292585170340681e+01	6.028819108700868e-03	
6.312625250501002e+01	5.830620727638236e-03	
6.332665330661322e+01	5.637744843882232e-03	
6.352705410821643e+01	5.450102961249772e-03	
6.372745490981964e+01	5.267605456048183e-03	
6.392785571142284e+01	5.090161739163980e-03	
6.412825651302605e+01	4.917680411777304e-03	
6.432865731462925e+01	4.750069414744355e-03	
6.452905811623246e+01	4.587236171700094e-03	
6.472945891783567e+01	4.429087725944893e-03	
6.492985971943888e+01	4.275530871188460e-03	
6.513026052104209e+01	4.126472276233027e-03	
6.533066132264528e+01	3.981818603686462e-03	
6.553106212424849e+01	3.841476622803350e-03	
6.573146292585170e+01	3.705353316559194e-03	
6.593186372745491e+01	3.573355983068737e-03	
6.613226452905812e+01	3.445392331465686e-03	
6.633266533066133e+01	3.321370572365622e-03	
6.653306613226452e+01	3.201199503038383e-03	
6.673346693386773e+01	3.084788587420450e-03	
6.693386773547094e+01	2.972048031100587e-03	
6.713426853707415e+01	2.862888851415585e-03	
6.733466933867736e+01	2.757222942794460e-03	
6.753507014028057e+01	2.654963137492167e-03	
6.773547094188376e+01	2.556023261854631e-03	
6.793587174348697e+01	2.460318188258374e-03	
6.813627254509018e+01	2.367763882868432e-03	
6.833667334669339e+01	2.278277449358661e-03	
6.853707414829660e+01	2.191777168738246e-03	
6.873747494989981e+01	2.108182535428027e-03	
6.893787575150300e+01	2.027414289729500e-03	
6.913827655310621e+01	1.949394446828031e-03	
6.933867735470942e+01	1.874046322471301e-03	
6.953907815631263e+01	1.801294555461560e-03	
6.973947895791584e+01	1.731065127099334e-03	
6.993987975951904e+01	1.663285377713806e-03	
7.014028056112224e+01	1.597884020413230e-03	
7.034068136272545e+01	1.534791152186305e-03	
7.054108216432866e+01	1.473938262483130e-03	
7.074148296593187e+01	1.415258239401625e-03	
7.094188376753507e+01	1.358685373602638e-03	
7.114228456913828e+01	1.304155360074380e-03	
7.134268537074148e+01	1.251605297863509e-03	
7.154308617234469e+01	1.200973687887522e-03	
7.174348697394790e+01	1.152200428940026e-03	
7.194388777555110e+01	1.105226811997168e-03	
7.214428857715431e+01	1.059995512930493e-03	
7.234468937875752e+01	1.016450583728359e-03	
7.254509018036072e+01	9.745374423246832e-04	
7.274549098196393e+01	9.342028611306052e-04	
7.294589178356713e+01	8.953949543615406e-04	
7.314629258517034e+01	8.580631642486818e-04	
7.334669338677355e+01	8.221582462208826e-04	
7.354709418837675e+01	7.876322531396829e-04	
7.374749498997996e+01	7.544385186669601e-04	
7.394789579158316e+01	7.225316398416291e-04	
7.414829659318637e+01	6.918674589385897e-04	
7.434869739478958e+01	6.624030446801723e-04	
7.454909819639279e+01	6.340966728671917e-04	
7.474949899799599e+01	6.069078064937960e-04	
7.494989979959919e+01	5.807970754073062e-04	
7.515030060120240e+01	5.557262555714972e-04	
7.535070140280561e+01	5.316582479887645e-04	
7.555110220440882e+01	5.085570573340195e-04	
7.575150300601203e+01	4.863877703504678e-04	
7.595190380761522e+01	4.651165340546599e-04	
7.615230460921843e+01	4.447105337958201e-04	
7.635270541082164e+01	4.251379712118958e-04	
7.655310621242485e+01	4.063680421223330e-04	
7.675350701402806e+01	3.883709143952991e-04	
7.695390781563127e+01	3.711177058248006e-04	
7.715430861723446e+01	3.545804620508752e-04	
7.735470941883767e+01	3.387321345540169e-04	
7.755511022044088e+01	3.235465587528927e-04	
7.775551102204409e+01	3.089984322323907e-04	
7.795591182364730e+01	2.950632931272411e-04	
7.815631262525051e+01	2.817174986844898e-04	
7.835671342685370e+01	2.689382040264787e-04	
7.855711422845691e+01	2.567033411341585e-04	
7.875751503006012e+01	2.449915980690624e-04	
7.895791583166333e+01	2.337823984506079e-04	
7.915831663326654e+01	2.230558812040102e-04	
7.935871743486975e+01	2.127928805925637e-04	
7.955911823647294e+01	2.029749065468017e-04	
7.975951903807615e+01	1.935841253016578e-04	
7.995991983967936e+01	1.846033403515855e-04	
8.016032064128257e+01	1.760159737324048e-04	
8.036072144288578e+01	1.678060476375157e-04	
8.056112224448898e+01	1.599581663751021e-04	
8.076152304609218e+01	1.524574986719180e-04	
8.096192384769539e+01	1.452897603283322e-04	
8.116232464929860e+01	1.384411972284103e-04	
8.136272545090181e+01	1.318985687079487e-04	
8.156312625250501e+01	1.256491312826490e-04	
8.176352705410822e+01	1.196806227377960e-04	
8.196392785571142e+01	1.139812465801885e-04	
8.216432865731463e+01	1.085396568523581e-04	
8.236472945891784e+01	1.033449433085455e-04	
8.256513026052104e+01	9.838661695131355e-05	
8.276553106212425e+01	9.365459592715194e-05	
8.296593186372745e+01	8.913919177895559e-05	
8.316633266533066e+01	8.483109605278067e-05	
8.336673346693387e+01	8.072136725588613e-05	
8.356713426853707e+01	7.680141816266865e-05	
8.376753507014028e+01	7.306300346475886e-05	
8.396793587174349e+01	6.949820776120930e-05	
8.416833667334669e+01	6.609943388443341e-05	
8.436873747494990e+01	6.285939155725846e-05	
8.456913827655310e+01	5.977108637625122e-05	
8.476953907815631e+01	5.682780911623064e-05	
8.496993987975952e+01	5.402312535070891e-05	
8.517034068136273e+01	5.135086538282894e-05	
8.537074148296593e+01	4.880511448121656e-05	
8.557114228456913e+01	4.638020341504459e-05	
8.577154308617234e+01	4.407069928249441e-05	
8.597194388777555e+01	4.187139662670802e-05	
8.617234468937876e+01	3.977730883325942e-05	
8.637274549098197e+01	3.778365980310465e-05	
8.657314629258516e+01	3.588587589493783e-05	
8.677354709418837e+01	3.407957813084354e-05	
8.697394789579158e+01	3.236057465912825e-05	
8.717434869739479e+01	3.072485346819933e-05	
8.737474949899800e+01	2.916857534537885e-05	
8.757515030060121e+01	2.768806707454763e-05	
8.777555110220440e+01	2.627981486654981e-05	
8.797595190380761e+01	2.494045801631951e-05	
8.817635270541082e+01	2.366678278074020e-05	
8.837675350701403e+01	2.245571647129570e-05	
8.857715430861724e+01	2.130432175563404e-05	
8.877755511022045e+01	2.020979116223025e-05	
8.897795591182364e+01	1.916944178240396e-05	
8.917835671342685e+01	1.818071016402768e-05	
8.937875751503006e+01	1.724114739133898e-05	
8.957915831663327e+01	1.634841434535781e-05	
8.977955911823648e+01	1.550027713949923e-05	
8.997995991983969e+01	1.469460272506378e-05	
9.018036072144288e+01	1.392935466138318e-05	
9.038076152304609e+01	1.320258904549685e-05	
9.058116232464930e+01	1.251245059633639e-05	
9.078156312625251e+01	1.185716888849431e-05	
9.098196392785572e+01	1.123505473075897e-05	
9.118236472945891e+01	1.064449668470118e-05	
9.138276553106212e+01	1.008395771870326e-05	
9.158316633266533e+01	9.551971992927359e-06	
9.178356713426854e+01	9.047141770827028e-06	
9.198396793587175e+01	8.568134452910326e-06	
9.218436873747495e+01	8.113679728572248e-06	
9.238476953907815e+01	7.682566841917653e-06	
9.258517034068136e+01	7.273641967602689e-06	
9.278557114228457e+01	6.885805692828424e-06	
9.298597194388778e+01	6.518010601722694e-06	
9.318637274549098e+01	6.169258958451745e-06	
9.338677354709419e+01	5.838600485504162e-06	
9.358717434869739e+01	5.525130233690767e-06	
9.378757515030060e+01	5.227986540504677e-06	
9.398797595190381e+01	4.946349073583680e-06	
9.418837675350701e+01	4.679436956114110e-06	
9.438877755511022e+01	4.426506971111286e-06	
9.458917835671343e+01	4.186851841604925e-06	
9.478957915831663e+01	3.959798583850692e-06	
9.498997995991984e+01	3.744706930779199e-06	
9.519038076152304e+01	3.540967822982778e-06	
9.539078156312625e+01	3.348001964627265e-06	
9.559118236472946e+01	3.165258441760880e-06	
9.579158316633267e+01	2.992213400576284e-06	
9.599198396793587e+01	2.828368783262707e-06	
9.619238476953907e+01	2.673251119164620e-06	
9.639278557114228e+01	2.526410369041928e-06	
9.659318637274549e+01	2.387418820300889e-06	
9.679358717434870e+01	2.255870031140630e-06	
9.699398797595191e+01	2.131377821630613e-06	
9.719438877755510e+01	2.013575309805433e-06	
9.739478957915831e+01	1.902113990931169e-06	
9.759519038076152e+01	1.796662858163945e-06	
9.779559118236473e+01	1.696907562885795e-06	
9.799599198396794e+01	1.602549613065874e-06	
9.819639278557115e+01	1.513305608055493e-06	
9.839679358717434e+01	1.428906508285051e-06	
9.859719438877755e+01	1.349096938387845e-06	
9.879759519038076e+01	1.273634522331621e-06	
9.899799599198397e+01	1.202289249192391e-06	
9.919839679358718e+01	1.134842868257501e-06	
9.939879759519039e+01	1.071088312195330e-06	
9.959919839679358e+01	1.010829147077895e-06	
9.979959919839679e+01	9.538790480902627e-07	
1.000000000000000e+02	9.000612998061825e-07	


==> fig_nmr_pert_full.dat <==
x	y	
0.000000000000000e+00	4.564093676329150e-09	
9.803921568627451e-01	1.058783120555518e-08	
1.960784313725490e+00	2.877002896228831e-08	
2.941176470588235e+00	7.574533137955086e-08	
3.921568627450980e+00	1.890405033280196e-07	
4.901960784313725e+00	4.467319368828271e-07	
5.882352941176470e+00	1.000844202641460e-06	
6.862745098039215e+00	2.129433767079192e-06	
7.843137254901960e+00	4.311673817322337e-06	
8.823529411764705e+00	8.328839884367057e-06	
9.803921568627450e+00	1.539326321745871e-05	
1.078431372549020e+01	2.730912037443467e-05	
1.176470588235294e+01	4.667427773755550e-05	
1.274509803921569e+01	7.713818947487816e-05	
1.372549019607843e+01	1.237279921031580e-04	
1.470588235294118e+01	1.932307888411966e-04	
1.568627450980392e+01	2.945670409677428e-04	
1.666666666666666e+01	4.390176012742603e-04	
1.764705882352941e+01	6.401093496915753e-04	
1.862745098039215e+01	9.129720724223880e-04	
1.960784313725490e+01	1.273091916041749e-03	
2.058823529411764e+01	1.734598450379943e-03	
2.156862745098039e+01	2.308461463078603e-03	
2.254901960784314e+01	3.001119945756107e-03	
2.352941176470588e+01	3.814007504062666e-03	
2.450980392156863e+01	4.744143939683667e-03	
2.549019607843137e+01	5.785524470040541e-03	
2.647058823529412e+01	6.930652543200649e-03	
2.745098039215686e+01	8.171441924463362e-03	
2.843137254901961e+01	9.498969139102314e-03	
2.941176470588235e+01	1.090211509182152e-02	
3.039215686274510e+01	1.236574702235961e-02	
3.137254901960784e+01	1.386944515798948e-02	
3.235294117647059e+01	1.538765078369957e-02	
3.333333333333333e+01	1.689150323041966e-02	
3.431372549019608e+01	1.835179578191590e-02	
3.529411764705882e+01	1.974183214012177e-02	
3.627450980392157e+01	2.103889516215554e-02	
3.725490196078431e+01	2.222368622134270e-02	
3.823529411764706e+01	2.327820609548552e-02	
3.921568627450980e+01	2.418355063092009e-02	
4.019607843137255e+01	2.491937391209707e-02	
4.117647058823529e+01	2.546605872350338e-02	
4.215686274509804e+01	2.580922519694480e-02	
4.313725490196078e+01	2.594484406699903e-02	
4.411764705882353e+01	2.588265820853767e-02	
4.509803921568627e+01	2.564617105605580e-02	
4.607843137254902e+01	2.526883149700510e-02	
4.705882352941176e+01	2.478752985418480e-02	
4.803921568627451e+01	2.423545216767830e-02	
4.901960784313725e+01	2.363643091823251e-02	
5.000000000000000e+01	2.300231198213118e-02	
5.098039215686274e+01	2.233387760857060e-02	
5.196078431372549e+01	2.162484764199674e-02	
5.294117647058823e+01	2.086763746112793e-02	
5.392156862745098e+01	2.005903953880214e-02	
5.490196078431372e+01	1.920398265284948e-02	
5.588235294117647e+01	1.831612142383460e-02	
5.686274509803921e+01	1.741512554466951e-02	
5.784313725490196e+01	1.652179122922169e-02	
5.882352941176470e+01	1.565293920515637e-02	
5.980392156862745e+01	1.481807157540405e-02	
6.078431372549019e+01	1.401890800149535e-02	
6.176470588235294e+01	1.325163007806118e-02	
6.274509803921568e+01	1.251057334949710e-02	
6.372549019607843e+01	1.179172028452424e-02	
6.470588235294117e+01	1.109475446911084e-02	
6.568627450980392e+01	1.042330205847403e-02	
6.666666666666666e+01	9.783791729917781e-03	
6.764705882352941e+01	9.183727263487465e-03	
6.862745098039215e+01	8.630039933574413e-03	
6.960784313725490e+01	8.127817941573409e-03	
7.058823529411764e+01	7.679418469654862e-03	
7.156862745098039e+01	7.283920499751025e-03	
7.254901960784314e+01	6.937000468827402e-03	
7.352941176470588e+01	6.631397865536816e-03	
7.450980392156862e+01	6.358028010179822e-03	
7.549019607843137e+01	6.107524405253827e-03	
7.647058823529412e+01	5.871744417811259e-03	
7.745098039215686e+01	5.644747249783357e-03	
7.843137254901960e+01	5.422996793660926e-03	
7.941176470588235e+01	5.204908289007438e-03	
8.039215686274510e+01	4.990120310786867e-03	
8.137254901960785e+01	4.778889358867487e-03	
8.235294117647058e+01	4.571802339783814e-03	
8.333333333333333e+01	4.369741824214589e-03	
8.431372549019608e+01	4.173886707525853e-03	
8.529411764705883e+01	3.985556531535349e-03	
8.627450980392156e+01	3.805861715459940e-03	
8.725490196078431e+01	3.635287996553352e-03	
8.823529411764706e+01	3.473417229834787e-03	
8.921568627450981e+01	3.318933661855972e-03	
9.019607843137254e+01	3.169930294091784e-03	
9.117647058823529e+01	3.024401857875213e-03	
9.215686274509804e+01	2.880758071306836e-03	
9.313725490196079e+01	2.738219951786566e-03	
9.411764705882352e+01	2.597025530254454e-03	
9.509803921568627e+01	2.458418396913319e-03	
9.607843137254902e+01	2.324414667897974e-03	
9.705882352941175e+01	2.197372906444946e-03	
9.803921568627450e+01	2.079452987570370e-03	
9.901960784313725e+01	1.972123170636962e-03	
1.000000000000000e+02	1.875901410591279e-03	
1.009803921568627e+02	1.790452201942764e-03	
1.019607843137255e+02	1.715016485651843e-03	
1.029411764705882e+02	1.648996223135987e-03	
1.039215686274510e+02	1.592424259576443e-03	
1.049019607843137e+02	1.546066983128911e-03	
1.058823529411765e+02	1.511027961772947e-03	
1.068627450980392e+02	1.487908753970524e-03	
1.078431372549020e+02	1.475785410237515e-03	
1.088235294117647e+02	1.471409206633768e-03	
1.098039215686274e+02	1.469061974973028e-03	
1.107843137254902e+02	1.461333123755518e-03	
1.117647058823529e+02	1.440749600037367e-03	
1.127450980392157e+02	1.401797870955286e-03	
1.137254901960784e+02	1.342619792601633e-03	
1.147058823529412e+02	1.265708415781345e-03	
1.156862745098039e+02	1.177300345062390e-03	
1.166666666666667e+02	1.085696127780621e-03	
1.176470588235294e+02	9.991670410778744e-04	
1.186274509803922e+02	9.242056298074549e-04	
1.196078431372549e+02	8.646193391118579e-04	
1.205882352941176e+02	8.215268790630687e-04	
1.215686274509804e+02	7.939529244186066e-04	
1.225490196078431e+02	7.796000359168804e-04	
1.235294117647059e+02	7.755001567104589e-04	
1.245098039215686e+02	7.784641764517016e-04	
1.254901960784314e+02	7.853943890166387e-04	
1.264705882352941e+02	7.935349188794518e-04	
1.274509803921569e+02	8.006606874549682e-04	
1.284313725490196e+02	8.051485199437560e-04	
1.294117647058824e+02	8.058976792903673e-04	
1.303921568627451e+02	8.021516164643192e-04	
1.313725490196078e+02	7.933420103142933e-04	
1.323529411764706e+02	7.790651515250926e-04	
1.333333333333333e+02	7.592082969545247e-04	
1.343137254901961e+02	7.341337374491635e-04	
1.352941176470588e+02	7.047814534718828e-04	
1.362745098039216e+02	6.726033182399054e-04	
1.372549019607843e+02	6.393556948266426e-04	
1.382352941176471e+02	6.068684712520715e-04	
1.392156862745098e+02	5.769079683899634e-04	
1.401960784313725e+02	5.511585449122543e-04	
1.411764705882353e+02	5.312342568359916e-04	
1.421568627450980e+02	5.185870688791286e-04	
1.431372549019608e+02	5.142411255903629e-04	
1.441176470588235e+02	5.184125822513885e-04	
1.450980392156863e+02	5.301824075728634e-04	
1.460784313725490e+02	5.474045904656436e-04	
1.470588235294118e+02	5.669484958247950e-04	
1.480392156862745e+02	5.852446505259872e-04	
1.490196078431373e+02	5.989942639065271e-04	
1.500000000000000e+02	6.058521655979870e-04	
1.509803921568628e+02	6.049019587324289e-04	
1.519607843137255e+02	5.967950974867630e-04	
1.529411764705882e+02	5.835076116311368e-04	
1.539215686274510e+02	5.677666394546009e-04	
1.549019607843137e+02	5.522936877800633e-04	
1.558823529411765e+02	5.390732520309963e-04	
1.568627450980392e+02	5.288574265745341e-04	
1.578431372549020e+02	5.210511507297992e-04	
1.588235294117647e+02	5.140057601380373e-04	
1.598039215686275e+02	5.056177145640998e-04	
1.607843137254902e+02	4.940299934490769e-04	
1.617647058823529e+02	4.782042051588657e-04	
1.627450980392157e+02	4.581879444273569e-04	
1.637254901960785e+02	4.350257022602051e-04	
1.647058823529412e+02	4.104006091383283e-04	
1.656862745098039e+02	3.861842940648321e-04	
1.666666666666667e+02	3.640712269978153e-04	
1.676470588235294e+02	3.453889182139003e-04	
1.686274509803922e+02	3.310603101230210e-04	
1.696078431372549e+02	3.216186548305071e-04	
1.705882352941177e+02	3.171792609962056e-04	
1.715686274509804e+02	3.173451607776370e-04	
1.725490196078431e+02	3.211106605930041e-04	
1.735294117647059e+02	3.268677488322993e-04	
1.745098039215686e+02	3.325879064880502e-04	
1.754901960784314e+02	3.361663245231918e-04	
1.764705882352941e+02	3.358295441592609e-04	
1.774509803921569e+02	3.304721168905021e-04	
1.784313725490196e+02	3.198218057376931e-04	
1.794117647058824e+02	3.044131595829280e-04	
1.803921568627451e+02	2.854270830590209e-04	
1.813725490196078e+02	2.644851466558813e-04	
1.823529411764706e+02	2.434594327495414e-04	
1.833333333333333e+02	2.242980242708679e-04	
1.843137254901961e+02	2.088205456832059e-04	
1.852941176470588e+02	1.984454197930322e-04	
1.862745098039216e+02	1.938729516314295e-04	
1.872549019607843e+02	1.948280300337588e-04	
1.882352941176471e+02	2.000057959031194e-04	
1.892156862745098e+02	2.073215524499110e-04	
1.901960784313725e+02	2.144463545217438e-04	
1.911764705882353e+02	2.194664492226210e-04	
1.921568627450980e+02	2.214171316021922e-04	
1.931372549019608e+02	2.204686425049331e-04	
1.941176470588235e+02	2.176839719639747e-04	
1.950980392156863e+02	2.144607023030547e-04	
1.960784313725490e+02	2.119127306535096e-04	
1.970588235294118e+02	2.104658812025617e-04	
1.980392156862745e+02	2.098241871753492e-04	
1.990196078431373e+02	2.092753309155526e-04	
2.000000000000000e+02	2.081457364761468e-04	
2.009803921568628e+02	2.061672634283553e-04	
2.019607843137255e+02	2.035912500107173e-04	
2.029411764705882e+02	2.010272729271128e-04	
2.039215686274510e+02	1.991116998710814e-04	
2.049019607843137e+02	1.981674393229183e-04	
2.058823529411765e+02	1.979946476967900e-04	
2.068627450980392e+02	1.978647312833894e-04	
2.078431372549020e+02	1.967148823672486e-04	
2.088235294117647e+02	1.934790209162083e-04	
2.098039215686275e+02	1.874503859450352e-04	
2.107843137254902e+02	1.785578789318647e-04	
2.117647058823529e+02	1.674622718221812e-04	
2.127450980392157e+02	1.554389531418181e-04	
2.137254901960784e+02	1.440883005588827e-04	
2.147058823529412e+02	1.349670482885554e-04	
2.156862745098039e+02	1.292409923861651e-04	
2.166666666666667e+02	1.274294253027204e-04	
2.176470588235294e+02	1.292759592325146e-04	
2.186274509803922e+02	1.337632561891551e-04	
2.196078431372549e+02	1.392860899119681e-04	
2.205882352941177e+02	1.439817511954127e-04	
2.215686274509804e+02	1.461709604154748e-04	
2.225490196078431e+02	1.448008344476417e-04	
2.235294117647059e+02	1.397463566494426e-04	
2.245098039215686e+02	1.318556747136119e-04	
2.254901960784314e+02	1.227168813851289e-04	
2.264705882352941e+02	1.142351298102187e-04	
2.274509803921569e+02	1.081774835312421e-04	
2.284313725490196e+02	1.058312801943395e-04	
2.294117647058823e+02	1.078418476855960e-04	
2.303921568627451e+02	1.142004901490544e-04	
2.313725490196078e+02	1.243029406381320e-04	
2.323529411764706e+02	1.370176546204906e-04	
2.333333333333333e+02	1.507680622424763e-04	
2.343137254901961e+02	1.636865821293947e-04	
2.352941176470588e+02	1.738924188918007e-04	
2.362745098039216e+02	1.798752995146553e-04	
2.372549019607843e+02	1.808777432667092e-04	
2.382352941176471e+02	1.771228471559501e-04	
2.392156862745098e+02	1.697715975450578e-04	
2.401960784313725e+02	1.605999359689265e-04	
2.411764705882353e+02	1.515044124333160e-04	
2.421568627450980e+02	1.440133290533723e-04	
2.431372549019608e+02	1.389669186658891e-04	
2.441176470588235e+02	1.364500029353257e-04	
2.450980392156863e+02	1.359581731636013e-04	
2.460784313725490e+02	1.366992599260235e-04	
2.470588235294118e+02	1.379014849991180e-04	
2.480392156862745e+02	1.390205195869441e-04	
2.490196078431373e+02	1.397951853652302e-04	
2.500000000000000e+02	1.401717321431333e-04	


==> fig_nmr_pert_projected.dat <==
x	y	
0.000000000000000e+00	4.546472951894032e-09	
9.803921568627451e-01	1.053539376094648e-08	
1.960784313725490e+00	2.859341925987025e-08	
2.941176470588235e+00	7.518292785935188e-08	
3.921568627450980e+00	1.873687279263514e-07	
4.901960784313725e+00	4.420966954121752e-07	
5.882352941176470e+00	9.888596229061796e-07	
6.862745098039215e+00	2.100552354532325e-06	
7.843137254901960e+00	4.246853416009611e-06	
8.823529411764705e+00	8.193511462698311e-06	
9.803921568627450e+00	1.513088758734127e-05	
1.078431372549020e+01	2.683781603799140e-05	
1.176470588235294e+01	4.589245483332260e-05	
1.274509803921569e+01	7.594598069941938e-05	
1.372549019607843e+01	1.220676972037689e-04	
1.470588235294118e+01	1.911392738416033e-04	
1.568627450980392e+01	2.922171449028344e-04	
1.666666666666666e+01	4.367111358852753e-04	
1.764705882352941e+01	6.381838569408595e-04	
1.862745098039215e+01	9.116096814094341e-04	
1.960784313725490e+01	1.272073492161332e-03	
2.058823529411764e+01	1.733111505114218e-03	
2.156862745098039e+01	2.305106815809347e-03	
2.254901960784314e+01	2.994225520852385e-03	
2.352941176470588e+01	3.802228698079549e-03	
2.450980392156863e+01	4.727144698275509e-03	
2.549019607843137e+01	5.764387958499625e-03	
2.647058823529412e+01	6.907683130769844e-03	
2.745098039215686e+01	8.149254774232019e-03	
2.843137254901961e+01	9.479157467408241e-03	
2.941176470588235e+01	1.088414109088709e-02	
3.039215686274510e+01	1.234677768541169e-02	
3.137254901960784e+01	1.384551412765775e-02	
3.235294117647059e+01	1.535586952782423e-02	
3.333333333333333e+01	1.685239307133019e-02	
3.431372549019608e+01	1.831055245288261e-02	
3.529411764705882e+01	1.970767766727620e-02	
3.627450980392157e+01	2.102249743397122e-02	
3.725490196078431e+01	2.223352416970413e-02	
3.823529411764706e+01	2.331725914741238e-02	
3.921568627450980e+01	2.424754646670833e-02	
4.019607843137255e+01	2.499715173043817e-02	
4.117647058823529e+01	2.554178055941058e-02	
4.215686274509804e+01	2.586559730058133e-02	
4.313725490196078e+01	2.596637968429630e-02	
4.411764705882353e+01	2.585823593026198e-02	
4.509803921568627e+01	2.557049382378978e-02	
4.607843137254902e+01	2.514269426323782e-02	
4.705882352941176e+01	2.461701985740533e-02	
4.803921568627451e+01	2.403037665849006e-02	
4.901960784313725e+01	2.340840542805926e-02	
5.000000000000000e+01	2.276299015684519e-02	
5.098039215686274e+01	2.209369697758495e-02	
5.196078431372549e+01	2.139242464541312e-02	
5.294117647058823e+01	2.064969036203183e-02	
5.392156862745098e+01	1.986058843120024e-02	
5.490196078431372e+01	1.902862228976561e-02	
5.588235294117647e+01	1.816631298788468e-02	
5.686274509803921e+01	1.729257703473169e-02	
5.784313725490196e+01	1.642800405770221e-02	
5.882352941176470e+01	1.558989618217044e-02	
5.980392156862745e+01	1.478890185522154e-02	
6.078431372549019e+01	1.402826589473576e-02	
6.176470588235294e+01	1.330551034762311e-02	
6.274509803921568e+01	1.261536675927219e-02	
6.372549019607843e+01	1.195248421222374e-02	
6.470588235294117e+01	1.131291104538206e-02	
6.568627450980392e+01	1.069422602165555e-02	
6.666666666666666e+01	1.009492904284765e-02	
6.764705882352941e+01	9.513914123759758e-03	
6.862745098039215e+01	8.950533643228937e-03	
6.960784313725490e+01	8.405227263171824e-03	
7.058823529411764e+01	7.880293883028340e-03	
7.156862745098039e+01	7.380315500444279e-03	
7.254901960784314e+01	6.911939985796963e-03	
7.352941176470588e+01	6.483004984301726e-03	
7.450980392156862e+01	6.101179839910406e-03	
7.549019607843137e+01	5.772381915068673e-03	
7.647058823529412e+01	5.499246071771214e-03	
7.745098039215686e+01	5.279948025193209e-03	
7.843137254901960e+01	5.107693645659129e-03	
7.941176470588235e+01	4.971124997765188e-03	
8.039215686274510e+01	4.855716370885876e-03	
8.137254901960785e+01	4.745970758158916e-03	
8.235294117647058e+01	4.627975963375361e-03	
8.333333333333333e+01	4.491740204089762e-03	
8.431372549019608e+01	4.332746428446076e-03	
8.529411764705883e+01	4.152328787956387e-03	
8.627450980392156e+01	3.956743352999137e-03	
8.725490196078431e+01	3.755135201609218e-03	
8.823529411764706e+01	3.556934387240831e-03	
8.921568627450981e+01	3.369438829287107e-03	
9.019607843137254e+01	3.196334523435860e-03	
9.117647058823529e+01	3.037594271187117e-03	
9.215686274509804e+01	2.890663026236489e-03	
9.313725490196079e+01	2.752307810441605e-03	
9.411764705882352e+01	2.620250909437335e-03	
9.509803921568627e+01	2.493868557041002e-03	
9.607843137254902e+01	2.373757629243221e-03	
9.705882352941175e+01	2.260587389568657e-03	
9.803921568627450e+01	2.154036036239818e-03	
9.901960784313725e+01	2.052547297952638e-03	
1.000000000000000e+02	1.954150765721248e-03	
1.009803921568627e+02	1.857932624234324e-03	
1.019607843137255e+02	1.765293326987061e-03	
1.029411764705882e+02	1.680159131101545e-03	
1.039215686274510e+02	1.607830521875442e-03	
1.049019607843137e+02	1.552873003310334e-03	
1.058823529411765e+02	1.516980647259946e-03	
1.068627450980392e+02	1.497782420416134e-03	
1.078431372549020e+02	1.489110472457968e-03	
1.088235294117647e+02	1.482574297998011e-03	
1.098039215686274e+02	1.469749850907689e-03	
1.107843137254902e+02	1.444146858905757e-03	
1.117647058823529e+02	1.402368687407796e-03	
1.127450980392157e+02	1.344324593761508e-03	
1.137254901960784e+02	1.272728810013766e-03	
1.147058823529412e+02	1.192258390728023e-03	
1.156862745098039e+02	1.108651339392091e-03	
1.166666666666667e+02	1.027848987777290e-03	
1.176470588235294e+02	9.551763942934341e-04	
1.186274509803922e+02	8.945752503800994e-04	
1.196078431372549e+02	8.480035051811425e-04	
1.205882352941176e+02	8.151851078288235e-04	
1.215686274509804e+02	7.938521601593624e-04	
1.225490196078431e+02	7.804734940320239e-04	
1.235294117647059e+02	7.712840379369457e-04	
1.245098039215686e+02	7.633115302893068e-04	
1.254901960784314e+02	7.550952902554308e-04	
1.264705882352941e+02	7.468983551004724e-04	
1.274509803921569e+02	7.403770959084613e-04	
1.284313725490196e+02	7.378298293386387e-04	
1.294117647058824e+02	7.412540961013996e-04	
1.303921568627451e+02	7.514819197628814e-04	
1.313725490196078e+02	7.676325163823635e-04	
1.323529411764706e+02	7.870339365491745e-04	
1.333333333333333e+02	8.056417744443558e-04	
1.343137254901961e+02	8.188566176208840e-04	
1.352941176470588e+02	8.225449219482920e-04	
1.362745098039216e+02	8.140212333901910e-04	
1.372549019607843e+02	7.927571721495918e-04	
1.382352941176471e+02	7.606378628166732e-04	
1.392156862745098e+02	7.216813377421842e-04	
1.401960784313725e+02	6.812606527936049e-04	
1.411764705882353e+02	6.450000617359843e-04	
1.421568627450980e+02	6.176162717871273e-04	
1.431372549019608e+02	6.019992620279208e-04	
1.441176470588235e+02	5.987527451163051e-04	
1.450980392156863e+02	6.062651542125492e-04	
1.460784313725490e+02	6.212209187063949e-04	
1.470588235294118e+02	6.393578567287861e-04	
1.480392156862745e+02	6.562646472002213e-04	
1.490196078431373e+02	6.680746961251915e-04	
1.500000000000000e+02	6.719950262512579e-04	
1.509803921568628e+02	6.666591049041630e-04	
1.519607843137255e+02	6.522943022514603e-04	
1.529411764705882e+02	6.306726315162341e-04	
1.539215686274510e+02	6.048099336829152e-04	
1.549019607843137e+02	5.784196201638841e-04	
1.558823529411765e+02	5.552015691844584e-04	
1.568627450980392e+02	5.381143277265160e-04	
1.578431372549020e+02	5.287982563232134e-04	
1.588235294117647e+02	5.272759815530891e-04	
1.598039215686275e+02	5.319779495914742e-04	
1.607843137254902e+02	5.400651450123335e-04	
1.617647058823529e+02	5.479743995937261e-04	
1.627450980392157e+02	5.520907389368316e-04	
1.637254901960785e+02	5.494353258773081e-04	
1.647058823529412e+02	5.382375038708437e-04	
1.656862745098039e+02	5.182533622920254e-04	
1.666666666666667e+02	4.907325770969374e-04	
1.676470588235294e+02	4.580313813161041e-04	
1.686274509803922e+02	4.229916996608629e-04	
1.696078431372549e+02	3.882937689967463e-04	
1.705882352941177e+02	3.559897437068115e-04	
1.715686274509804e+02	3.273323967436212e-04	
1.725490196078431e+02	3.028731081162954e-04	
1.735294117647059e+02	2.826909121365535e-04	
1.745098039215686e+02	2.665876438549604e-04	
1.754901960784314e+02	2.541523349630905e-04	
1.764705882352941e+02	2.447158666658664e-04	
1.774509803921569e+02	2.373107131135019e-04	
1.784313725490196e+02	2.307609533602770e-04	
1.794117647058824e+02	2.239459591033443e-04	
1.803921568627451e+02	2.161565792487330e-04	
1.813725490196078e+02	2.073734989803775e-04	
1.823529411764706e+02	1.983028422920392e-04	
1.833333333333333e+02	1.901076800815214e-04	
1.843137254901961e+02	1.839227391026612e-04	
1.852941176470588e+02	1.803552352228142e-04	
1.862745098039216e+02	1.791972447528068e-04	
1.872549019607843e+02	1.794909922895375e-04	
1.882352941176471e+02	1.799347345729473e-04	
1.892156862745098e+02	1.794622406313397e-04	
1.901960784313725e+02	1.777435254129625e-04	
1.911764705882353e+02	1.753797050104100e-04	
1.921568627450980e+02	1.736929967951733e-04	
1.931372549019608e+02	1.741887411597807e-04	
1.941176470588235e+02	1.779111144262231e-04	
1.950980392156863e+02	1.849623777053280e-04	
1.960784313725490e+02	1.943856491572427e-04	
1.970588235294118e+02	2.044557074219489e-04	
1.980392156862745e+02	2.132517626291288e-04	
1.990196078431373e+02	2.192760057338114e-04	
2.000000000000000e+02	2.218774906190211e-04	
2.009803921568628e+02	2.213373022663054e-04	
2.019607843137255e+02	2.186170286355278e-04	
2.029411764705882e+02	2.148998934339863e-04	
2.039215686274510e+02	2.111125493273871e-04	
2.049019607843137e+02	2.075956096111078e-04	
2.058823529411765e+02	2.040183539975793e-04	
2.068627450980392e+02	1.995457158343319e-04	
2.078431372549020e+02	1.931911936686142e-04	
2.088235294117647e+02	1.842388988283581e-04	
2.098039215686275e+02	1.725960181119266e-04	
2.107843137254902e+02	1.589510459685961e-04	
2.117647058823529e+02	1.446700335707458e-04	
2.127450980392157e+02	1.314542765831606e-04	
2.137254901960784e+02	1.208757715030755e-04	
2.147058823529412e+02	1.139565184960993e-04	
2.156862745098039e+02	1.109350836972096e-04	
2.166666666666667e+02	1.112782198451141e-04	
2.176470588235294e+02	1.138927854597274e-04	
2.186274509803922e+02	1.174279029521467e-04	
2.196078431372549e+02	1.205573601524014e-04	
2.205882352941177e+02	1.221842074701378e-04	
2.215686274509804e+02	1.215712600926269e-04	
2.225490196078431e+02	1.184321562175246e-04	
2.235294117647059e+02	1.130039761875583e-04	
2.245098039215686e+02	1.060825744535183e-04	
2.254901960784314e+02	9.897103044438627e-05	
2.264705882352941e+02	9.329822534274524e-05	
2.274509803921569e+02	9.071164986558954e-05	
2.284313725490196e+02	9.251192363376903e-05	
2.294117647058823e+02	9.933879364714215e-05	
2.303921568627451e+02	1.110116877487080e-04	
2.313725490196078e+02	1.265716355401123e-04	
2.323529411764706e+02	1.444939280286680e-04	
2.333333333333333e+02	1.629830879597751e-04	
2.343137254901961e+02	1.802518209680570e-04	
2.352941176470588e+02	1.947223141952525e-04	
2.362745098039216e+02	2.051434333243005e-04	
2.372549019607843e+02	2.106563690125887e-04	
2.382352941176471e+02	2.108454633886823e-04	
2.392156862745098e+02	2.057864985445592e-04	
2.401960784313725e+02	1.960736063973047e-04	
2.411764705882353e+02	1.827891131823050e-04	
2.421568627450980e+02	1.673870934177528e-04	
2.431372549019608e+02	1.514878870413279e-04	
2.441176470588235e+02	1.366164639057641e-04	
2.450980392156863e+02	1.239477491761543e-04	
2.460784313725490e+02	1.141321103521222e-04	
2.470588235294118e+02	1.072555664908044e-04	
2.480392156862745e+02	1.029465602248818e-04	
2.490196078431373e+02	1.005924879324187e-04	
2.500000000000000e+02	9.959614046088739e-05	


==> fig_timing_nmr_full.dat <==
n	min	mean	median	max	
2.560000000000000e+02	3.235023030000000e-01	3.950765211200001e-01	3.782414045000000e-01	5.609310310000000e-01	
5.120000000000000e+02	4.551200080000000e-01	5.596320174600000e-01	5.440228714999999e-01	8.988723690000000e-01	
1.024000000000000e+03	5.908529310000000e-01	7.508540625399998e-01	7.374646005000001e-01	1.055584635000000e+00	
2.048000000000000e+03	8.786995640000000e-01	1.296616199820000e+00	1.105604743000000e+00	3.605831982000000e+00	
4.096000000000000e+03	1.322195417000000e+00	1.988767415760000e+00	1.715614338500000e+00	4.317363780000000e+00	
8.192000000000000e+03	2.170626058000000e+00	3.417653694539999e+00	3.046041926000000e+00	9.220134399000001e+00	
1.638400000000000e+04	4.363520608000000e+00	6.893038016620000e+00	5.836657411000000e+00	1.738882300600000e+01	
3.276800000000000e+04	9.732671543000000e+00	1.501804296754000e+01	1.233793132900000e+01	3.876909053200000e+01	
6.553600000000000e+04	2.165007007300000e+01	2.877924080132000e+01	2.635978781600000e+01	7.639238204199999e+01	
1.310720000000000e+05	5.113265726700000e+01	6.136528243604002e+01	6.027359185700000e+01	8.372244600200000e+01	
2.621440000000000e+05	1.114838291670000e+02	1.296897370503000e+02	1.291026649285000e+02	1.603959748180000e+02	
5.242880000000000e+05	2.454543494340000e+02	2.704513643722600e+02	2.674304731775000e+02	2.991044507090000e+02	
1.048576000000000e+06	5.394102886940000e+02	5.750831234085200e+02	5.733633350335000e+02	6.202317676190000e+02	


==> fig_timing_nmr_hsvd.dat <==
n	min	mean	median	max	
2.560000000000000e+02	5.886841000000000e-03	7.287400779999998e-03	6.162099000000001e-03	4.803413100000000e-02	
5.120000000000000e+02	2.093001400000000e-02	2.182259754000000e-02	2.144333050000000e-02	3.114114900000000e-02	
1.024000000000000e+03	1.042997750000000e-01	1.078050932000000e-01	1.065461005000000e-01	1.393937390000000e-01	
2.048000000000000e+03	6.662918380000000e-01	6.940177082800000e-01	6.884915975000000e-01	8.355792790000000e-01	
4.096000000000000e+03	5.843432431000000e+00	5.943191175560002e+00	5.923860929500000e+00	6.883447724000000e+00	
8.192000000000000e+03	4.202849230300000e+01	4.281614149712000e+01	4.263814593450000e+01	4.516477450400000e+01	
1.638400000000000e+04	3.106199534690000e+02	3.145925431363000e+02	3.149937148885000e+02	3.195480514080000e+02	


==> fig_timing_nmr_hsvd_fast.dat <==
n	min	mean	median	max	
2.560000000000000e+02	2.831134800000000e-02	1.024507257000000e-01	9.445692100000000e-02	2.662548130000000e-01	
5.120000000000000e+02	3.694871800000000e-02	5.211592979999999e-02	4.781557850000000e-02	8.936677400000000e-02	
1.024000000000000e+03	3.835050600000000e-02	5.591747181999999e-02	5.092567750000000e-02	1.088206140000000e-01	
2.048000000000000e+03	7.161553700000001e-02	9.536433854000004e-02	8.659566150000000e-02	2.132313710000000e-01	
4.096000000000000e+03	1.078419800000000e-01	1.599781116400000e-01	1.419602375000000e-01	3.109440180000000e-01	
8.192000000000000e+03	2.401954600000000e-01	2.945799050400000e-01	2.882674115000000e-01	4.227622900000000e-01	
1.638400000000000e+04	4.129660880000000e-01	4.435733703000000e-01	4.454035015000000e-01	5.527913860000000e-01	
3.276800000000000e+04	9.033218200000001e-01	9.442877720199999e-01	9.265127344999999e-01	1.140710535000000e+00	
6.553600000000000e+04	1.491432140000000e+00	1.736128680540000e+00	1.733709421500000e+00	1.923123362000000e+00	
1.310720000000000e+05	2.948170259000000e+00	3.199868037840000e+00	3.208967094500000e+00	3.474661654000000e+00	
2.621440000000000e+05	5.102209572000000e+00	5.533818505700000e+00	5.621093494500000e+00	6.100064702000000e+00	
5.242880000000000e+05	2.106783201900000e+01	2.139518502214001e+01	2.123191763050000e+01	2.481465081000000e+01	
1.048576000000000e+06	2.438917636400000e+01	2.648261121282000e+01	2.643347515050000e+01	2.863382747400000e+01	
2.097152000000000e+06	6.206131593700000e+01	6.775875258508000e+01	6.786352650200001e+01	7.360451954700000e+01	
4.194304000000000e+06	1.250822078530000e+02	1.256682475960000e+02	1.254600610115000e+02	1.369143893160000e+02	
8.388608000000000e+06	3.222256227540000e+02	3.272842826669000e+02	3.276977058020000e+02	3.582431495260000e+02	
1.677721600000000e+07	5.550124918720001e+02	5.900350573217401e+02	5.784146450365000e+02	6.702789253710000e+02	


==> fig_timing_nmr_mat-vec.dat <==
n	min	mean	median	max	
2.560000000000000e+02	1.340448000000000e-03	2.654024640000001e-03	1.772785500000000e-03	1.980235400000000e-02	
5.120000000000000e+02	1.519716000000000e-03	3.925535200000001e-03	2.562858000000000e-03	1.403059600000000e-02	
1.024000000000000e+03	1.795269000000000e-03	4.871544640000002e-03	4.367228000000000e-03	1.754273000000000e-02	
2.048000000000000e+03	2.813674000000000e-03	7.611977359999999e-03	7.245853999999999e-03	3.568946000000000e-02	
4.096000000000000e+03	4.104397000000000e-03	8.793542599999999e-03	6.859280500000000e-03	3.978448300000000e-02	
8.192000000000000e+03	6.798455000000000e-03	1.085394728000000e-02	9.211027500000000e-03	3.824537200000000e-02	
1.638400000000000e+04	1.178497800000000e-02	1.316191842000000e-02	1.242150550000000e-02	2.159694100000000e-02	
3.276800000000000e+04	2.230730600000000e-02	2.302524982000001e-02	2.276509750000000e-02	2.509117800000000e-02	
6.553600000000000e+04	4.079207700000000e-02	4.227555615999998e-02	4.189100450000000e-02	5.160827900000000e-02	
1.310720000000000e+05	7.824107000000000e-02	8.020297990000000e-02	7.955935650000001e-02	8.863110300000000e-02	
2.621440000000000e+05	1.573960370000000e-01	1.609279434200000e-01	1.594190860000000e-01	1.794366510000000e-01	
5.242880000000000e+05	3.738582680000000e-01	3.803189085400001e-01	3.789224205000000e-01	4.111777470000000e-01	
1.048576000000000e+06	8.202285620000000e-01	8.315507843400001e-01	8.285334195000000e-01	8.863625460000000e-01	
2.097152000000000e+06	1.959870697000000e+00	1.983439294840000e+00	1.978709880000000e+00	2.131851752000000e+00	
4.194304000000000e+06	5.035460841000000e+00	5.101706381380000e+00	5.079153285000000e+00	5.672745614000000e+00	
8.388608000000000e+06	1.095228969200000e+01	1.120214245468000e+01	1.106086130400000e+01	1.571582743000000e+01	
1.677721600000000e+07	3.366270163700000e+01	3.577897970021999e+01	3.489271330500000e+01	5.241597628100000e+01	


==> fig_timing_nmr_projected.dat <==
n	min	mean	median	max	
2.560000000000000e+02	3.133102110000000e-01	4.207919190800000e-01	3.806595900000000e-01	2.034331337000000e+00	
5.120000000000000e+02	3.320197930000000e-01	4.021472942600001e-01	3.976139000000000e-01	5.151102640000000e-01	
1.024000000000000e+03	3.518536760000000e-01	4.333874702799999e-01	4.260750145000000e-01	6.440152139999999e-01	
2.048000000000000e+03	3.806130590000000e-01	4.926919758000002e-01	4.610928400000000e-01	7.729274360000000e-01	
4.096000000000000e+03	4.091265100000000e-01	5.452412501799998e-01	5.042651595000001e-01	7.699196800000000e-01	
8.192000000000000e+03	4.205152650000000e-01	5.586325519799999e-01	5.322712610000000e-01	7.845030920000000e-01	
1.638400000000000e+04	4.875544570000000e-01	6.087570616600000e-01	5.784550765000001e-01	8.513112550000000e-01	
3.276800000000000e+04	5.338851520000000e-01	6.370869280600000e-01	6.112062165000001e-01	8.854164350000000e-01	
6.553600000000000e+04	6.113198930000000e-01	6.842787268600000e-01	6.706788125000001e-01	9.337429150000000e-01	
1.310720000000000e+05	7.529040080000000e-01	1.036493407760000e+00	8.114914175000000e-01	3.153633558000000e+00	
2.621440000000000e+05	1.085900063000000e+00	1.323602766440000e+00	1.122444567500000e+00	3.280678112000000e+00	
5.242880000000000e+05	1.961405652000000e+00	2.412577244560000e+00	2.025503393500000e+00	4.531344093000000e+00	
1.048576000000000e+06	3.568173980000000e+00	3.611254994580000e+00	3.603339492000000e+00	3.923479399000000e+00	
2.097152000000000e+06	6.678630567000000e+00	6.729307890100001e+00	6.713019090000000e+00	7.150637495000000e+00	
4.194304000000000e+06	1.229461925500000e+01	1.237298056772001e+01	1.236081333400000e+01	1.287137435200000e+01	
8.388608000000000e+06	2.427495201200000e+01	2.437995016228000e+01	2.434842959500000e+01	2.521651949100000e+01	
1.677721600000000e+07	5.439213078100000e+01	5.471188091172002e+01	5.453446253250000e+01	5.687726031900000e+01	

